Majority Vote Compressed Sensing

We consider the problem of non-coherent over-the-air computation (AirComp), where $n$ devices carry high-dimensional data vectors $\mathbf{x}_i\in\mathbb{R}^d$ of sparsity $\lVert\mathbf{x}_i\rVert_0\leq k$ whose sum has to be computed at a receiver. Previous results on non-coherent AirComp require more than $d$ channel uses to compute functions of $\mathbf{x}_i$, where the extra redundancy is used to combat non-coherent signal aggregation. However, if the data vectors are sparse, sparsity can be exploited to offer significantly cheaper communication. In this paper, we propose to use random transforms to transmit lower-dimensional projections $\mathbf{s}_i\in\mathbb{R}^T$ of the data vectors. These projected vectors are communicated to the receiver using a majority vote (MV)-AirComp scheme, which estimates the bit-vector corresponding to the signs of the aggregated projections, i.e., $\mathbf{y} = \text{sign}(\sum_i\mathbf{s}_i)$. By leveraging 1-bit compressed sensing (1bCS) at the receiver, the real-valued and high-dimensional aggregate $\sum_i\mathbf{x}_i$ can be recovered from $\mathbf{y}$. We prove analytically that the proposed MVCS scheme estimates the aggregated data vector $\sum_i \mathbf{x}_i$ with $\ell_2$-norm error $\epsilon$ in $T=\mathcal{O}(kn\log(d)/\epsilon^2)$ channel uses. Moreover, we specify algorithms that leverage MVCS for histogram estimation and distributed machine learning. Finally, we provide numerical evaluations that reveal the advantage of MVCS compared to the state-of-the-art.

==> Data/T_bound.txt <==
x   y
16309   0
16309   2

==> Data/compression.txt <==
T_list  d1e4    d3e4    d5e4
500	0	0	0
1000	0	0	0
1500	0.05	0	0.01
2000	0.18	0.08	0.11
2500	0.27	0.32	0.24
3000	0.67	0.64	0.52
3500	0.75	0.76	0.78
4000	0.92	0.84	0.83
4500	0.91	0.91	0.9
5000	0.98	0.97	0.94
5500	1	1	0.99


==> Data/cstar.txt <==
c_list	cumulative_error_list
0.01	1.46163489922167
0.02	1.43911163660631
0.03	1.41517362292806
0.04	1.38974325423389
0.05	1.36274322571337
0.06	1.3340942817674
0.07	1.30372356949583
0.08	1.27156998363067
0.09	1.23758609046414
0.1	1.20172656371648
0.11	1.16397992252243
0.12	1.12435306311923
0.13	1.08288487054551
0.14	1.03964203596436
0.15	0.994748767414309
0.16	0.948368865777972
0.17	0.900716500551805
0.18	0.852065064415713
0.19	0.802746239535158
0.2	0.753158874076382
0.21	0.70376271323017
0.22	0.65501301220687
0.23	0.607407706085952
0.24	0.561461106576476
0.25	0.517628711678609
0.26	0.476330168995935
0.27	0.437916066670242
0.28	0.402680107044622
0.29	0.370856558466724
0.3	0.342557408006891
0.31	0.317825615358372
0.32	0.296548439983951
0.33	0.278639436249573
0.34	0.263903690718904
0.35	0.252116596763664
0.36	0.243046679344088
0.37	0.236466966074645
0.38	0.232127034315336
0.39	0.22971472125015
0.4	0.229069967785357
0.41	0.230045867991688
0.42	0.232383402200751
0.43	0.235968451221545
0.44	0.240621692289295
0.45	0.246257291328288
0.46	0.252758437815404
0.47	0.259931123362863
0.48	0.267654678889511
0.49	0.275897874549846
0.5	0.284535494892108
0.51	0.293506212682428
0.52	0.30287338360932
0.53	0.312733608937522
0.54	0.322905624903772
0.55	0.333412747369031
0.56	0.344185412858037
0.57	0.355250898315535
0.58	0.366647400512922
0.59	0.378269466976875
0.6	0.390039924828758
0.61	0.402008141604935
0.62	0.414252654426927
0.63	0.426738154719892
0.64	0.439439437647133
0.65	0.452457117466223
0.66	0.46581240999593
0.67	0.479343720647911
0.68	0.493011987478893
0.69	0.506944841037466
0.7	0.521090347738827
0.71	0.535485574637742
0.72	0.550159552040317
0.73	0.56519610437202
0.74	0.580291997898638
0.75	0.595532982172889
0.76	0.611023875445943
0.77	0.626722708011072
0.78	0.642845339102483
0.79	0.658935594309578
0.8	0.675079719847825
0.81	0.691490256932046
0.82	0.708694225612555
0.83	0.725709446927937
0.84	0.742368169840029
0.85	0.7593246602542
0.86	0.776309032399966
0.87	0.793482724940544
0.88	0.810611897357425
0.89	0.828043067961375
0.9	0.845445470507448
0.91	0.862845845799867
0.92	0.880742236724832
0.93	0.898984053941018
0.94	0.915636289596759
0.95	0.934251215698086
0.96	0.953537545817902
0.97	0.973608530435643
0.98	0.992058916685378
0.99	1.00875301468112
1	1.0229043470201
1.01	1.04207295640462
1.02	1.0625596599725
1.03	1.08509823393103
1.04	1.10318909464828
1.05	1.11964278858105
1.06	1.13798682379286
1.07	1.12817005644195
1.08	1.1441877699969
1.09	1.15751437390613
1.1	1.16637254863553
1.11	1.17428094184246
1.12	1.18250576428091
1.13	1.18791883295868
1.14	1.19494881603681
1.15	1.19948192102733
1.16	1.20155250525888
1.17	1.19713693506695
1.18	1.19821647697835
1.19	1.18891230735887
1.2	1.18938831460247
1.21	1.17552369487982
1.22	1.17572518132204
1.23	1.17030116886011
1.24	1.17442627736549
1.25	1.16239461834198
1.26	1.16304478606589
1.27	1.16176191797539
1.28	1.13476743792907
1.29	1.12529472152175
1.3	1.12492017654397
1.31	1.12266707387924
1.32	1.11586639961542
1.33	1.10461552047788
1.34	1.08166149117048
1.35	1.06960160278422
1.36	1.06257740083635
1.37	1.06211725845195
1.38	1.05424351802528
1.39	1.05108267695913
1.4	1.05177675785247
1.41	1.04885378629589
1.42	1.04885378629589
1.43	1.04885378629589
1.44	1.0440731095209
1.45	1.02605449189361
1.46	1.02605449189361
1.47	1.02605449189361
1.48	1.02182919085724
1.49	1.01245126716429
1.5	1.00824740918348
1.51	1.00824740918348
1.52	1.00824740918348
1.53	1.00824740918348
1.54	1.00824740918348
1.55	1.00824740918348
1.56	1.00824740918348
1.57	1.00824740918348
1.58	1.00824740918348
1.59	1.00401247891981
1.6	1.00401247891981
1.61	1.00401247891981
1.62	1
1.63	1
1.64	1
1.65	1
1.66	1
1.67	1
1.68	1
1.69	1
1.7	1
1.71	1
1.72	1
1.73	1
1.74	1
1.75	1
1.76	1
1.77	1
1.78	1
1.79	1
1.8	1
1.81	1
1.82	1
1.83	1
1.84	1
1.85	1
1.86	1
1.87	1
1.88	1
1.89	1
1.9	1
1.91	1
1.92	1
1.93	1
1.94	1
1.95	1
1.96	1
1.97	1
1.98	1
1.99	1
2	1
2.01	1
2.02	1
2.03	1
2.04	1
2.05	1
2.06	1
2.07	1
2.08	1
2.09	1
2.1	1
2.11	1
2.12	1
2.13	1
2.14	1
2.15	1
2.16	1
2.17	1
2.18	1
2.19	1
2.2	1
2.21	1
2.22	1
2.23	1
2.24	1
2.25	1
2.26	1
2.27	1
2.28	1
2.29	1
2.3	1
2.31	1
2.32	1
2.33	1
2.34	1
2.35	1
2.36	1
2.37	1
2.38	1
2.39	1
2.4	1
2.41	1
2.42	1
2.43	1
2.44	1
2.45	1
2.46	1
2.47	1
2.48	1
2.49	1
2.5	1
2.51	1
2.52	1
2.53	1
2.54	1
2.55	1
2.56	1
2.57	1
2.58	1
2.59	1
2.6	1
2.61	1
2.62	1
2.63	1
2.64	1
2.65	1
2.66	1
2.67	1
2.68	1
2.69	1
2.7	1
2.71	1
2.72	1
2.73	1
2.74	1
2.75	1
2.76	1
2.77	1
2.78	1
2.79	1
2.8	1
2.81	1
2.82	1
2.83	1
2.84	1
2.85	1
2.86	1
2.87	1
2.88	1
2.89	1
2.9	1
2.91	1
2.92	1
2.93	1
2.94	1
2.95	1
2.96	1
2.97	1
2.98	1
2.99	1
3	1


==> Data/fig1_d100_n3_c0.15.mat.txt <==
T_list	P_error	P_exact
100	0	0.62
600	0	1
1100	0.14	1
1600	0.32	1
2100	0.43	1
2600	0.54	1
3100	0.51	1
3600	0.69	1
4100	0.74	1
4600	0.7	1
5100	0.83	1
5600	0.76	1
6100	0.8	1
6600	0.86	1
7100	0.79	1
7600	0.88	1
8100	0.89	1
8600	0.92	1
9100	0.9	1
9600	0.93	1
10100	0.94	1
10600	0.95	1
11100	0.95	1
11600	0.96	1
12100	0.94	1
12600	0.96	1
13100	0.91	1
13600	0.93	1
14100	0.96	1
14600	0.96	1
15100	0.96	1
15600	0.95	1
16100	0.96	1
16600	0.96	1
17100	0.95	1
17600	0.95	1


==> Data/fl_dot.txt <==
comm_round	testacc1	testacc4
500	0.9497	0.92159998
501	0.9497	0.92159998
502	0.9497	0.92159998
503	0.9497	0.92159998
504	0.9497	0.92159998
505	0.9497	0.92159998
506	0.9497	0.92159998
507	0.9497	0.92159998
508	0.9497	0.92159998
509	0.9497	0.92159998
510	0.9497	0.92159998
511	0.9497	0.92159998
512	0.9497	0.92159998
513	0.9497	0.92159998
514	0.9497	0.92159998
515	0.9497	0.92159998
516	0.9497	0.92159998
517	0.9497	0.92159998
518	0.9497	0.92159998
519	0.9497	0.92159998
520	0.9497	0.92159998
521	0.9497	0.92159998
522	0.9497	0.92159998
523	0.9497	0.92159998
524	0.9497	0.92159998
525	0.9497	0.92159998
526	0.9497	0.92159998
527	0.9497	0.92159998
528	0.9497	0.92159998
529	0.9497	0.92159998
530	0.9497	0.92159998
531	0.9497	0.92159998
532	0.9497	0.92159998
533	0.9497	0.92159998
534	0.9497	0.92159998
535	0.9497	0.92159998
536	0.9497	0.92159998
537	0.9497	0.92159998
538	0.9497	0.92159998
539	0.9497	0.92159998
540	0.9497	0.92159998
541	0.9497	0.92159998
542	0.9497	0.92159998
543	0.9497	0.92159998
544	0.9497	0.92159998
545	0.9497	0.92159998
546	0.9497	0.92159998
547	0.9497	0.92159998
548	0.9497	0.92159998
549	0.9497	0.92159998
550	0.9497	0.92159998
551	0.9497	0.92159998
552	0.9497	0.92159998
553	0.9497	0.92159998
554	0.9497	0.92159998
555	0.9497	0.92159998
556	0.9497	0.92159998
557	0.9497	0.92159998
558	0.9497	0.92159998
559	0.9497	0.92159998
560	0.9497	0.92159998
561	0.9497	0.92159998
562	0.9497	0.92159998
563	0.9497	0.92159998
564	0.9497	0.92159998
565	0.9497	0.92159998
566	0.9497	0.92159998
567	0.9497	0.92159998
568	0.9497	0.92159998
569	0.9497	0.92159998
570	0.9497	0.92159998
571	0.9497	0.92159998
572	0.9497	0.92159998
573	0.9497	0.92159998
574	0.9497	0.92159998
575	0.9497	0.92159998
576	0.9497	0.92159998
577	0.9497	0.92159998
578	0.9497	0.92159998
579	0.9497	0.92159998
580	0.9497	0.92159998
581	0.9497	0.92159998
582	0.9497	0.92159998
583	0.9497	0.92159998
584	0.9497	0.92159998
585	0.9497	0.92159998
586	0.9497	0.92159998
587	0.9497	0.92159998
588	0.9497	0.92159998
589	0.9497	0.92159998
590	0.9497	0.92159998
591	0.9497	0.92159998
592	0.9497	0.92159998
593	0.9497	0.92159998
594	0.9497	0.92159998
595	0.9497	0.92159998
596	0.9497	0.92159998
597	0.9497	0.92159998
598	0.9497	0.92159998
599	0.9497	0.92159998
600	0.9497	0.92159998
601	0.9497	0.92159998
602	0.9497	0.92159998
603	0.9497	0.92159998
604	0.9497	0.92159998
605	0.9497	0.92159998
606	0.9497	0.92159998
607	0.9497	0.92159998
608	0.9497	0.92159998
609	0.9497	0.92159998
610	0.9497	0.92159998
611	0.9497	0.92159998
612	0.9497	0.92159998
613	0.9497	0.92159998
614	0.9497	0.92159998
615	0.9497	0.92159998
616	0.9497	0.92159998
617	0.9497	0.92159998
618	0.9497	0.92159998
619	0.9497	0.92159998
620	0.9497	0.92159998
621	0.9497	0.92159998
622	0.9497	0.92159998
623	0.9497	0.92159998
624	0.9497	0.92159998
625	0.9497	0.92159998
626	0.9497	0.92159998
627	0.9497	0.92159998
628	0.9497	0.92159998
629	0.9497	0.92159998
630	0.9497	0.92159998
631	0.9497	0.92159998
632	0.9497	0.92159998
633	0.9497	0.92159998
634	0.9497	0.92159998
635	0.9497	0.92159998
636	0.9497	0.92159998
637	0.9497	0.92159998
638	0.9497	0.92159998
639	0.9497	0.92159998
640	0.9497	0.92159998
641	0.9497	0.92159998
642	0.9497	0.92159998
643	0.9497	0.92159998
644	0.9497	0.92159998
645	0.9497	0.92159998
646	0.9497	0.92159998
647	0.9497	0.92159998
648	0.9497	0.92159998
649	0.9497	0.92159998
650	0.9497	0.92159998
651	0.9497	0.92159998
652	0.9497	0.92159998
653	0.9497	0.92159998
654	0.9497	0.92159998
655	0.9497	0.92159998
656	0.9497	0.92159998
657	0.9497	0.92159998
658	0.9497	0.92159998
659	0.9497	0.92159998
660	0.9497	0.92159998
661	0.9497	0.92159998
662	0.9497	0.92159998
663	0.9497	0.92159998
664	0.9497	0.92159998
665	0.9497	0.92159998
666	0.9497	0.92159998
667	0.9497	0.92159998
668	0.9497	0.92159998
669	0.9497	0.92159998
670	0.9497	0.92159998
671	0.9497	0.92159998
672	0.9497	0.92159998
673	0.9497	0.92159998
674	0.9497	0.92159998
675	0.9497	0.92159998
676	0.9497	0.92159998
677	0.9497	0.92159998
678	0.9497	0.92159998
679	0.9497	0.92159998
680	0.9497	0.92159998
681	0.9497	0.92159998
682	0.9497	0.92159998
683	0.9497	0.92159998
684	0.9497	0.92159998
685	0.9497	0.92159998
686	0.9497	0.92159998
687	0.9497	0.92159998
688	0.9497	0.92159998
689	0.9497	0.92159998
690	0.9497	0.92159998
691	0.9497	0.92159998
692	0.9497	0.92159998
693	0.9497	0.92159998
694	0.9497	0.92159998
695	0.9497	0.92159998
696	0.9497	0.92159998
697	0.9497	0.92159998
698	0.9497	0.92159998
699	0.9497	0.92159998
700	0.9497	0.92159998
701	0.9497	0.92159998
702	0.9497	0.92159998
703	0.9497	0.92159998
704	0.9497	0.92159998
705	0.9497	0.92159998
706	0.9497	0.92159998
707	0.9497	0.92159998
708	0.9497	0.92159998
709	0.9497	0.92159998
710	0.9497	0.92159998
711	0.9497	0.92159998
712	0.9497	0.92159998
713	0.9497	0.92159998
714	0.9497	0.92159998
715	0.9497	0.92159998
716	0.9497	0.92159998
717	0.9497	0.92159998
718	0.9497	0.92159998
719	0.9497	0.92159998
720	0.9497	0.92159998
721	0.9497	0.92159998
722	0.9497	0.92159998
723	0.9497	0.92159998
724	0.9497	0.92159998
725	0.9497	0.92159998
726	0.9497	0.92159998
727	0.9497	0.92159998
728	0.9497	0.92159998
729	0.9497	0.92159998
730	0.9497	0.92159998
731	0.9497	0.92159998
732	0.9497	0.92159998
733	0.9497	0.92159998
734	0.9497	0.92159998
735	0.9497	0.92159998
736	0.9497	0.92159998
737	0.9497	0.92159998
738	0.9497	0.92159998
739	0.9497	0.92159998
740	0.9497	0.92159998
741	0.9497	0.92159998
742	0.9497	0.92159998
743	0.9497	0.92159998
744	0.9497	0.92159998
745	0.9497	0.92159998
746	0.9497	0.92159998
747	0.9497	0.92159998
748	0.9497	0.92159998
749	0.9497	0.92159998
750	0.9497	0.92159998
751	0.9497	0.92159998
752	0.9497	0.92159998
753	0.9497	0.92159998
754	0.9497	0.92159998
755	0.9497	0.92159998
756	0.9497	0.92159998
757	0.9497	0.92159998
758	0.9497	0.92159998
759	0.9497	0.92159998
760	0.9497	0.92159998
761	0.9497	0.92159998
762	0.9497	0.92159998
763	0.9497	0.92159998
764	0.9497	0.92159998
765	0.9497	0.92159998
766	0.9497	0.92159998
767	0.9497	0.92159998
768	0.9497	0.92159998
769	0.9497	0.92159998
770	0.9497	0.92159998
771	0.9497	0.92159998
772	0.9497	0.92159998
773	0.9497	0.92159998
774	0.9497	0.92159998
775	0.9497	0.92159998
776	0.9497	0.92159998
777	0.9497	0.92159998
778	0.9497	0.92159998
779	0.9497	0.92159998
780	0.9497	0.92159998
781	0.9497	0.92159998
782	0.9497	0.92159998
783	0.9497	0.92159998
784	0.9497	0.92159998
785	0.9497	0.92159998
786	0.9497	0.92159998
787	0.9497	0.92159998
788	0.9497	0.92159998
789	0.9497	0.92159998
790	0.9497	0.92159998
791	0.9497	0.92159998
792	0.9497	0.92159998
793	0.9497	0.92159998
794	0.9497	0.92159998
795	0.9497	0.92159998
796	0.9497	0.92159998
797	0.9497	0.92159998
798	0.9497	0.92159998
799	0.9497	0.92159998
800	0.9497	0.92159998
801	0.9497	0.92159998
802	0.9497	0.92159998
803	0.9497	0.92159998
804	0.9497	0.92159998
805	0.9497	0.92159998
806	0.9497	0.92159998
807	0.9497	0.92159998
808	0.9497	0.92159998
809	0.9497	0.92159998
810	0.9497	0.92159998
811	0.9497	0.92159998
812	0.9497	0.92159998
813	0.9497	0.92159998
814	0.9497	0.92159998
815	0.9497	0.92159998
816	0.9497	0.92159998
817	0.9497	0.92159998
818	0.9497	0.92159998
819	0.9497	0.92159998
820	0.9497	0.92159998
821	0.9497	0.92159998
822	0.9497	0.92159998
823	0.9497	0.92159998
824	0.9497	0.92159998
825	0.9497	0.92159998
826	0.9497	0.92159998
827	0.9497	0.92159998
828	0.9497	0.92159998
829	0.9497	0.92159998
830	0.9497	0.92159998
831	0.9497	0.92159998
832	0.9497	0.92159998
833	0.9497	0.92159998
834	0.9497	0.92159998
835	0.9497	0.92159998
836	0.9497	0.92159998
837	0.9497	0.92159998
838	0.9497	0.92159998
839	0.9497	0.92159998
840	0.9497	0.92159998
841	0.9497	0.92159998
842	0.9497	0.92159998
843	0.9497	0.92159998
844	0.9497	0.92159998
845	0.9497	0.92159998
846	0.9497	0.92159998
847	0.9497	0.92159998
848	0.9497	0.92159998
849	0.9497	0.92159998
850	0.9497	0.92159998
851	0.9497	0.92159998
852	0.9497	0.92159998
853	0.9497	0.92159998
854	0.9497	0.92159998
855	0.9497	0.92159998
856	0.9497	0.92159998
857	0.9497	0.92159998
858	0.9497	0.92159998
859	0.9497	0.92159998
860	0.9497	0.92159998
861	0.9497	0.92159998
862	0.9497	0.92159998
863	0.9497	0.92159998
864	0.9497	0.92159998
865	0.9497	0.92159998
866	0.9497	0.92159998
867	0.9497	0.92159998
868	0.9497	0.92159998
869	0.9497	0.92159998
870	0.9497	0.92159998
871	0.9497	0.92159998
872	0.9497	0.92159998
873	0.9497	0.92159998
874	0.9497	0.92159998
875	0.9497	0.92159998
876	0.9497	0.92159998
877	0.9497	0.92159998
878	0.9497	0.92159998
879	0.9497	0.92159998
880	0.9497	0.92159998
881	0.9497	0.92159998
882	0.9497	0.92159998
883	0.9497	0.92159998
884	0.9497	0.92159998
885	0.9497	0.92159998
886	0.9497	0.92159998
887	0.9497	0.92159998
888	0.9497	0.92159998
889	0.9497	0.92159998
890	0.9497	0.92159998
891	0.9497	0.92159998
892	0.9497	0.92159998
893	0.9497	0.92159998
894	0.9497	0.92159998
895	0.9497	0.92159998
896	0.9497	0.92159998
897	0.9497	0.92159998
898	0.9497	0.92159998
899	0.9497	0.92159998
900	0.9497	0.92159998
901	0.9497	0.92159998
902	0.9497	0.92159998
903	0.9497	0.92159998
904	0.9497	0.92159998
905	0.9497	0.92159998
906	0.9497	0.92159998
907	0.9497	0.92159998
908	0.9497	0.92159998
909	0.9497	0.92159998
910	0.9497	0.92159998
911	0.9497	0.92159998
912	0.9497	0.92159998
913	0.9497	0.92159998
914	0.9497	0.92159998
915	0.9497	0.92159998
916	0.9497	0.92159998
917	0.9497	0.92159998
918	0.9497	0.92159998
919	0.9497	0.92159998
920	0.9497	0.92159998
921	0.9497	0.92159998
922	0.9497	0.92159998
923	0.9497	0.92159998
924	0.9497	0.92159998
925	0.9497	0.92159998
926	0.9497	0.92159998
927	0.9497	0.92159998
928	0.9497	0.92159998
929	0.9497	0.92159998
930	0.9497	0.92159998
931	0.9497	0.92159998
932	0.9497	0.92159998
933	0.9497	0.92159998
934	0.9497	0.92159998
935	0.9497	0.92159998
936	0.9497	0.92159998
937	0.9497	0.92159998
938	0.9497	0.92159998
939	0.9497	0.92159998
940	0.9497	0.92159998
941	0.9497	0.92159998
942	0.9497	0.92159998
943	0.9497	0.92159998
944	0.9497	0.92159998
945	0.9497	0.92159998
946	0.9497	0.92159998
947	0.9497	0.92159998
948	0.9497	0.92159998
949	0.9497	0.92159998
950	0.9497	0.92159998
951	0.9497	0.92159998
952	0.9497	0.92159998
953	0.9497	0.92159998
954	0.9497	0.92159998
955	0.9497	0.92159998
956	0.9497	0.92159998
957	0.9497	0.92159998
958	0.9497	0.92159998
959	0.9497	0.92159998
960	0.9497	0.92159998
961	0.9497	0.92159998
962	0.9497	0.92159998
963	0.9497	0.92159998
964	0.9497	0.92159998
965	0.9497	0.92159998
966	0.9497	0.92159998
967	0.9497	0.92159998
968	0.9497	0.92159998
969	0.9497	0.92159998
970	0.9497	0.92159998
971	0.9497	0.92159998
972	0.9497	0.92159998
973	0.9497	0.92159998
974	0.9497	0.92159998
975	0.9497	0.92159998
976	0.9497	0.92159998
977	0.9497	0.92159998
978	0.9497	0.92159998
979	0.9497	0.92159998
980	0.9497	0.92159998
981	0.9497	0.92159998
982	0.9497	0.92159998
983	0.9497	0.92159998
984	0.9497	0.92159998
985	0.9497	0.92159998
986	0.9497	0.92159998
987	0.9497	0.92159998
988	0.9497	0.92159998
989	0.9497	0.92159998
990	0.9497	0.92159998
991	0.9497	0.92159998
992	0.9497	0.92159998
993	0.9497	0.92159998
994	0.9497	0.92159998
995	0.9497	0.92159998
996	0.9497	0.92159998
997	0.9497	0.92159998
998	0.9497	0.92159998
999	0.9497	0.92159998
1000	0.9497	0.92159998


==> Data/fl_solid_1000.txt <==
comm_round	testacc2	testacc3
1	0.1086	0.1169
2	0.1672	0.1345
3	0.2335	0.1576
4	0.2431	0.17640001
5	0.25260001	0.2041
6	0.3089	0.2235
7	0.35299999	0.22499999
8	0.37439999	0.2295
9	0.41299999	0.23909999
10	0.43529999	0.26320001
11	0.4508	0.2843
12	0.48629999	0.28330001
13	0.50639999	0.31119999
14	0.52319998	0.34040001
15	0.5467	0.3858
16	0.5582	0.4404
17	0.57260001	0.47299999
18	0.5729	0.49000001
19	0.59259999	0.52020001
20	0.59930003	0.54049999
21	0.60829997	0.55940002
22	0.63270003	0.58920002
23	0.63880002	0.60589999
24	0.62449998	0.62040001
25	0.62760001	0.63999999
26	0.63700002	0.64850003
27	0.6469	0.65750003
28	0.6753	0.65420002
29	0.68660003	0.6602
30	0.6882	0.67330003
31	0.71079999	0.6911
32	0.7209	0.6868
33	0.72710001	0.70389998
34	0.73269999	0.69550002
35	0.72890002	0.71090001
36	0.72899997	0.70279998
37	0.7374	0.71719998
38	0.73830003	0.7306
39	0.74970001	0.73049998
40	0.75929999	0.73449999
41	0.75950003	0.74049997
42	0.76450002	0.74409997
43	0.76770002	0.75470001
44	0.77200001	0.74440002
45	0.77880001	0.7561
46	0.78680003	0.76660001
47	0.7906	0.77649999
48	0.79280001	0.78479999
49	0.801	0.7906
50	0.80510002	0.80119997
51	0.7999	0.80489999
52	0.80369997	0.80729997
53	0.80379999	0.81770003
54	0.8064	0.82099998
55	0.81330001	0.82569999
56	0.81580001	0.83060002
57	0.82309997	0.82889998
58	0.8251	0.8272
59	0.82669997	0.83810002
60	0.8276	0.8434
61	0.82990003	0.84750003
62	0.83200002	0.8502
63	0.83520001	0.85420001
64	0.83759999	0.85299999
65	0.83719999	0.85460001
66	0.83740002	0.85399997
67	0.83859998	0.85549998
68	0.8405	0.85659999
69	0.84289998	0.86070001
70	0.84530002	0.85869998
71	0.847	0.86129999
72	0.84820002	0.8628
73	0.84960002	0.86129999
74	0.8513	0.86330003
75	0.85250002	0.86510003
76	0.85159999	0.86659998
77	0.85600001	0.8682
78	0.85759997	0.86909997
79	0.85589999	0.86989999
80	0.85909998	0.87120003
81	0.85890001	0.8743
82	0.85970002	0.87339997
83	0.85960001	0.87519997
84	0.8599	0.875
85	0.8592	0.87489998
86	0.85909998	0.87660003
87	0.8653	0.87480003
88	0.86409998	0.87639999
89	0.8653	0.87510002
90	0.86549997	0.87809998
91	0.86519998	0.87720001
92	0.8653	0.87669998
93	0.86690003	0.8761
94	0.86619997	0.8779
95	0.86949998	0.87580001
96	0.87029999	0.87660003
97	0.87360001	0.87940001
98	0.87239999	0.88169998
99	0.87239999	0.88230002
100	0.87349999	0.88300002
101	0.87440002	0.88239998
102	0.87220001	0.88279998
103	0.87519997	0.88069999
104	0.87540001	0.88450003
105	0.87650001	0.884
106	0.88	0.8847
107	0.88029999	0.88550001
108	0.87959999	0.88770002
109	0.88120002	0.88870001
110	0.88069999	0.88940001
111	0.87919998	0.88999999
112	0.88029999	0.88990003
113	0.88090003	0.8883
114	0.87830001	0.8872
115	0.88129997	0.88810003
116	0.8829	0.8876
117	0.884	0.88520002
118	0.8847	0.88380003
119	0.88489997	0.88410002
120	0.88489997	0.88739997
121	0.8847	0.88690001
122	0.8854	0.88919997
123	0.88410002	0.8926
124	0.88499999	0.8937
125	0.88489997	0.89420003
126	0.88590002	0.89609998
127	0.8865	0.8962
128	0.88709998	0.89480001
129	0.88690001	0.89209998
130	0.88739997	0.89420003
131	0.88749999	0.8951
132	0.88789999	0.89670002
133	0.88859999	0.89670002
134	0.88990003	0.89609998
135	0.88990003	0.89579999
136	0.89020002	0.88950002
137	0.89029998	0.88749999
138	0.88950002	0.88880002
139	0.89099997	0.89120001
140	0.89170003	0.8955
141	0.88940001	0.89609998
142	0.88889998	0.89349997
143	0.8915	0.89679998
144	0.8908	0.89600003
145	0.89170003	0.89380002
146	0.89219999	0.88550001
147	0.8908	0.8876
148	0.8919	0.88709998
149	0.89349997	0.88800001
150	0.89300001	0.89749998
151	0.89270002	0.90020001
152	0.89359999	0.8994
153	0.88990003	0.90009999
154	0.89069998	0.90030003
155	0.89340001	0.89999998
156	0.89469999	0.90200001
157	0.89480001	0.90319997
158	0.89579999	0.90319997
159	0.89719999	0.9041
160	0.898	0.9023
161	0.89660001	0.9012
162	0.89850003	0.90189999
163	0.89539999	0.90369999
164	0.89480001	0.90249997
165	0.8951	0.90570003
166	0.89630002	0.9066
167	0.89490002	0.90420002
168	0.89469999	0.90249997
169	0.89569998	0.9005
170	0.89560002	0.89670002
171	0.89789999	0.8951
172	0.8973	0.89579999
173	0.89780003	0.90149999
174	0.8976	0.90130001
175	0.89840001	0.90280002
176	0.89670002	0.90069997
177	0.89700001	0.90090001
178	0.89899999	0.90380001
179	0.89840001	0.90350002
180	0.89829999	0.90270001
181	0.89910001	0.90450001
182	0.8973	0.9052
183	0.89740002	0.90649998
184	0.89670002	0.90560001
185	0.89910001	0.90759999
186	0.90009999	0.90700001
187	0.89969999	0.90890002
188	0.89990002	0.90570003
189	0.90009999	0.90490001
190	0.90240002	0.90679997
191	0.90189999	0.90609998
192	0.90439999	0.9077
193	0.90130001	0.90799999
194	0.89859998	0.90310001
195	0.9005	0.9016
196	0.90189999	0.9066
197	0.90399998	0.9077
198	0.90530002	0.90850002
199	0.90649998	0.90640002
200	0.90539998	0.90799999
201	0.90579998	0.90600002
202	0.90140003	0.9095
203	0.90149999	0.9091
204	0.90310001	0.91259998
205	0.90249997	0.91320002
206	0.9041	0.91030002
207	0.9041	0.9113
208	0.90549999	0.91159999
209	0.90600002	0.91109997
210	0.90560001	0.9095
211	0.90499997	0.91060001
212	0.90619999	0.90939999
213	0.90329999	0.91109997
214	0.90509999	0.91140002
215	0.90579998	0.91109997
216	0.9066	0.9109
217	0.90670002	0.90939999
218	0.90439999	0.91070002
219	0.90380001	0.90930003
220	0.90579998	0.90939999
221	0.90649998	0.91049999
222	0.90689999	0.9102
223	0.90759999	0.91030002
224	0.90930003	0.90799999
225	0.90859997	0.90920001
226	0.90750003	0.91329998
227	0.90539998	0.91280001
228	0.90549999	0.91369998
229	0.90560001	0.91180003
230	0.90560001	0.91229999
231	0.90560001	0.91299999
232	0.90670002	0.91399997
233	0.9073	0.91360003
234	0.9073	0.91390002
235	0.90670002	0.9152
236	0.9073	0.91280001
237	0.90759999	0.91030002
238	0.90719998	0.91219997
239	0.90810001	0.91159999
240	0.9095	0.91159999
241	0.9095	0.90979999
242	0.9091	0.912
243	0.90899998	0.91219997
244	0.90850002	0.91320002
245	0.9091	0.91460001
246	0.9077	0.91689998
247	0.90649998	0.91409999
248	0.90530002	0.91329998
249	0.90570003	0.91360003
250	0.90530002	0.91420001
251	0.90359998	0.91350001
252	0.90460002	0.91250002
253	0.9059	0.91289997
254	0.9066	0.91159999
255	0.90759999	0.91439998
256	0.90630001	0.91610003
257	0.90460002	0.91680002
258	0.90350002	0.91549999
259	0.90570003	0.91479999
260	0.90530002	0.91420001
261	0.90649998	0.91350001
262	0.90759999	0.91159999
263	0.90890002	0.91189998
264	0.9102	0.91009998
265	0.90990001	0.91360003
266	0.91140002	0.91619998
267	0.91079998	0.91500002
268	0.9102	0.91549999
269	0.9102	0.9156
270	0.91009998	0.91439998
271	0.91030002	0.91430002
272	0.91060001	0.91250002
273	0.91180003	0.91570002
274	0.9077	0.91670001
275	0.90780002	0.91790003
276	0.90399998	0.9163
277	0.9052	0.91759998
278	0.90780002	0.91769999
279	0.90869999	0.9174
280	0.91280001	0.91549999
281	0.91219997	0.917
282	0.91119999	0.917
283	0.91109997	0.91769999
284	0.91039997	0.917
285	0.91030002	0.9174
286	0.9127	0.91750002
287	0.91240001	0.91689998
288	0.91189998	0.91649997
289	0.9113	0.91460001
290	0.90810001	0.91579998
291	0.90939999	0.91729999
292	0.91009998	0.91610003
293	0.91149998	0.91799998
294	0.912	0.92009997
295	0.91299999	0.91949999
296	0.91469997	0.91979998
297	0.91420001	0.91710001
298	0.91479999	0.91479999
299	0.91469997	0.9152
300	0.91430002	0.91479999
301	0.91509998	0.91579998
302	0.90899998	0.91570002
303	0.91049999	0.91729999
304	0.91079998	0.91769999
305	0.90930003	0.9156
306	0.91240001	0.91670001
307	0.91720003	0.91640002
308	0.91750002	0.91549999
309	0.91729999	0.9138
310	0.91890001	0.91649997
311	0.91469997	0.91759998
312	0.91460001	0.91790003
313	0.91250002	0.91820002
314	0.91369998	0.91729999
315	0.91790003	0.91600001
316	0.91759998	0.9188
317	0.91769999	0.91850001
318	0.91460001	0.91979998
319	0.91509998	0.91949999
320	0.91649997	0.91930002
321	0.91680002	0.91860002
322	0.91799998	0.91839999
323	0.91769999	0.91909999
324	0.91720003	0.91820002
325	0.91729999	0.91930002
326	0.91720003	0.91960001
327	0.91829997	0.91769999
328	0.9174	0.91710001
329	0.9174	0.91820002
330	0.91820002	0.91769999
331	0.9163	0.91979998
332	0.9113	0.92110002
333	0.91500002	0.91619998
334	0.9149	0.9181
335	0.91619998	0.92049998
336	0.91619998	0.92079997
337	0.91350001	0.9217
338	0.91469997	0.92070001
339	0.91759998	0.9192
340	0.91820002	0.9156
341	0.91820002	0.91759998
342	0.91799998	0.91930002
343	0.91890001	0.9192
344	0.9192	0.91790003
345	0.91729999	0.92009997
346	0.91619998	0.91970003
347	0.9192	0.92070001
348	0.91939998	0.91909999
349	0.91860002	0.91960001
350	0.91850001	0.92049998
351	0.91890001	0.921
352	0.91689998	0.92180002
353	0.91939998	0.9217
354	0.91850001	0.92309999
355	0.91769999	0.92119998
356	0.917	0.921
357	0.9163	0.9224
358	0.91720003	0.92199999
359	0.91939998	0.92049998
360	0.91600001	0.92180002
361	0.91820002	0.9217
362	0.91850001	0.92070001
363	0.91409999	0.91970003
364	0.91729999	0.91949999
365	0.92089999	0.92009997
366	0.91939998	0.92070001
367	0.91949999	0.921
368	0.92070001	0.92150003
369	0.92089999	0.92110002
370	0.91970003	0.92210001
371	0.91839999	0.92309999
372	0.91869998	0.9224
373	0.91759998	0.92330003
374	0.917	0.92400002
375	0.92119998	0.92299998
376	0.9188	0.9242
377	0.91839999	0.9224
378	0.91750002	0.92339998
379	0.92180002	0.92250001
380	0.92199999	0.92309999
381	0.92150003	0.92210001
382	0.9224	0.92250001
383	0.92150003	0.92390001
384	0.9206	0.92580003
385	0.92110002	0.92159998
386	0.92129999	0.92220002
387	0.92089999	0.92159998
388	0.92189997	0.92199999
389	0.9206	0.92309999
390	0.9199	0.92360002
391	0.92089999	0.9249
392	0.9199	0.92460001
393	0.91970003	0.92269999
394	0.9188	0.92119998
395	0.9199	0.91820002
396	0.92040002	0.91890001
397	0.9206	0.91979998
398	0.92140001	0.92269999
399	0.92180002	0.92299998
400	0.92269999	0.92299998
401	0.9217	0.92430001
402	0.921	0.92199999
403	0.92119998	0.92019999
404	0.91729999	0.91780001
405	0.91720003	0.9199
406	0.90090001	0.92460001
407	0.912	0.92460001
408	0.91829997	0.92629999
409	0.92019999	0.92189997
410	0.92400002	0.92330003
411	0.92000002	0.92339998
412	0.92180002	0.92559999
413	0.92049998	0.92549998
414	0.91829997	0.92659998
415	0.91860002	0.92589998
416	0.92030001	0.92250001
417	0.92140001	0.92030001
418	0.92079997	0.92089999
419	0.921	0.92309999
420	0.9217	0.92549998
421	0.92309999	0.92519999
422	0.92400002	0.92470002
423	0.92330003	0.92309999
424	0.9224	0.9235
425	0.92369998	0.92360002
426	0.92339998	0.92479998
427	0.91820002	0.9249
428	0.9224	0.92629999
429	0.9224	0.926
430	0.92290002	0.92479998
431	0.92320001	0.9253
432	0.92079997	0.92500001
433	0.92250001	0.92610002
434	0.92119998	0.92610002
435	0.9228	0.9271
436	0.92250001	0.92369998
437	0.92360002	0.9235
438	0.92299998	0.9235
439	0.92360002	0.92339998
440	0.92309999	0.9235
441	0.92339998	0.92470002
442	0.9217	0.92690003
443	0.92150003	0.92830002
444	0.9235	0.92769998
445	0.92089999	0.92769998
446	0.92220002	0.9289
447	0.91710001	0.92760003
448	0.91869998	0.92720002
449	0.92019999	0.92680001
450	0.92110002	0.92790002
451	0.92159998	0.92720002
452	0.9242	0.92540002
453	0.92500001	0.92610002
454	0.92769998	0.92610002
455	0.92720002	0.92460001
456	0.92460001	0.92589998
457	0.92360002	0.92629999
458	0.9224	0.92799997
459	0.92180002	0.92650002
460	0.9217	0.92699999
461	0.92460001	0.92690003
462	0.9249	0.92690003
463	0.92330003	0.92809999
464	0.92430001	0.9289
465	0.92430001	0.92869997
466	0.92559999	0.92900002
467	0.92610002	0.92830002
468	0.92589998	0.9271
469	0.92519999	0.92650002
470	0.9242	0.92580003
471	0.92390001	0.926
472	0.92409998	0.92699999
473	0.9235	0.92750001
474	0.92269999	0.92799997
475	0.92299998	0.92839998
476	0.92430001	0.92839998
477	0.92470002	0.92830002
478	0.92390001	0.92799997
479	0.92470002	0.92820001
480	0.92549998	0.92790002
481	0.92330003	0.92610002
482	0.92339998	0.92640001
483	0.92540002	0.92739999
484	0.92559999	0.92860001
485	0.92610002	0.93010002
486	0.92460001	0.93080002
487	0.9235	0.93049997
488	0.92400002	0.93010002
489	0.92150003	0.92930001
490	0.92000002	0.92869997
491	0.92049998	0.9285
492	0.92150003	0.92769998
493	0.92400002	0.92559999
494	0.9235	0.92750001
495	0.92439997	0.92830002
496	0.92439997	0.92900002
497	0.92479998	0.92799997
498	0.92400002	0.9267
499	0.92199999	0.92269999
500	0.92220002	0.92940003
501	0.92659998	0.92900002
502	0.92589998	0.9303
503	0.92570001	0.92900002
504	0.92629999	0.92930001
505	0.92589998	0.92769998
506	0.92510003	0.92879999
507	0.92079997	0.92860001
508	0.92210001	0.92729998
509	0.92269999	0.92739999
510	0.92640001	0.92799997
511	0.92629999	0.92760003
512	0.92659998	0.92720002
513	0.92449999	0.92860001
514	0.92500001	0.93040001
515	0.92500001	0.93010002
516	0.92659998	0.9296
517	0.92659998	0.9296
518	0.92769998	0.9296
519	0.92619997	0.9296
520	0.926	0.92989999
521	0.92479998	0.93040001
522	0.92229998	0.9296
523	0.92220002	0.93080002
524	0.92339998	0.93120003
525	0.92330003	0.93049997
526	0.92229998	0.93010002
527	0.92460001	0.92909998
528	0.92690003	0.93000001
529	0.92799997	0.9296
530	0.92519999	0.9303
531	0.92309999	0.92820001
532	0.9235	0.92940003
533	0.92580003	0.92869997
534	0.926	0.92839998
535	0.92559999	0.92989999
536	0.92570001	0.92979997
537	0.92629999	0.92940003
538	0.92680001	0.92809999
539	0.92739999	0.92769998
540	0.9271	0.92919999
541	0.92500001	0.92989999
542	0.92559999	0.9314
543	0.92510003	0.93089998
544	0.9253	0.93220001
545	0.92559999	0.93040001
546	0.9249	0.92949998
547	0.92360002	0.93040001
548	0.92500001	0.92750001
549	0.92479998	0.9278
550	0.92210001	0.92750001
551	0.92570001	0.9285
552	0.92690003	0.93089998
553	0.92290002	0.92979997
554	0.92330003	0.92970002
555	0.92460001	0.92839998
556	0.92559999	0.92869997
557	0.92790002	0.92830002
558	0.92470002	0.92919999
559	0.92519999	0.92699999
560	0.92570001	0.92869997
561	0.92470002	0.92869997
562	0.92589998	0.92909998
563	0.92479998	0.92860001
564	0.92449999	0.92720002
565	0.92619997	0.93010002
566	0.92580003	0.93089998
567	0.92470002	0.93190002
568	0.92589998	0.93150002
569	0.92690003	0.93199998
570	0.92619997	0.93099999
571	0.92409998	0.93049997
572	0.92540002	0.9303
573	0.92659998	0.93089998
574	0.92519999	0.93080002
575	0.92510003	0.9303
576	0.92699999	0.92949998
577	0.92659998	0.92949998
578	0.92860001	0.93010002
579	0.9271	0.92989999
580	0.92690003	0.93000001
581	0.92760003	0.93019998
582	0.92680001	0.9289
583	0.926	0.93049997
584	0.9224	0.93150002
585	0.9242	0.93150002
586	0.92699999	0.93169999
587	0.92690003	0.93120003
588	0.92799997	0.9321
589	0.92790002	0.93239999
590	0.92750001	0.93229997
591	0.92750001	0.93180001
592	0.9278	0.93110001
593	0.9267	0.93019998
594	0.92570001	0.93049997
595	0.92629999	0.9307
596	0.92809999	0.93040001
597	0.92830002	0.9307
598	0.92820001	0.93059999
599	0.92820001	0.9303
600	0.92860001	0.93120003
601	0.92900002	0.93239999
602	0.92909998	0.93159997
603	0.92879999	0.93239999
604	0.92439997	0.93099999
605	0.92589998	0.93059999
606	0.926	0.93120003
607	0.92680001	0.9314
608	0.926	0.9325
609	0.92690003	0.9307
610	0.9253	0.93049997
611	0.92720002	0.92879999
612	0.92750001	0.92970002
613	0.92739999	0.93220001
614	0.92720002	0.9321
615	0.92760003	0.93220001
616	0.92799997	0.93309999
617	0.9271	0.9325
618	0.92790002	0.93120003
619	0.92930001	0.93059999
620	0.9303	0.9303
621	0.92909998	0.9307
622	0.9289	0.93110001
623	0.9296	0.93129998
624	0.92949998	0.93120003
625	0.9303	0.93129998
626	0.92769998	0.93180001
627	0.92720002	0.93190002
628	0.92659998	0.93159997
629	0.92760003	0.9332
630	0.9271	0.93260002
631	0.92879999	0.93309999
632	0.92650002	0.93269998
633	0.9267	0.93110001
634	0.9253	0.93150002
635	0.92619997	0.92989999
636	0.92659998	0.92860001
637	0.92680001	0.93169999
638	0.92750001	0.93199998
639	0.92750001	0.93190002
640	0.92640001	0.93180001
641	0.92720002	0.9321
642	0.92729998	0.9325
643	0.92739999	0.93180001
644	0.92739999	0.93349999
645	0.92820001	0.93309999
646	0.92720002	0.93099999
647	0.9289	0.93190002
648	0.9289	0.93300003
649	0.9267	0.93379998
650	0.92839998	0.93349999
651	0.92869997	0.93489999
652	0.92909998	0.93330002
653	0.92830002	0.93269998
654	0.92739999	0.93360001
655	0.92739999	0.93519998
656	0.92830002	0.93330002
657	0.9271	0.9325
658	0.92799997	0.93199998
659	0.92830002	0.93159997
660	0.9285	0.93239999
661	0.92970002	0.93290001
662	0.9296	0.93279999
663	0.92970002	0.93159997
664	0.92970002	0.93199998
665	0.93040001	0.93199998
666	0.92949998	0.9325
667	0.92760003	0.93159997
668	0.9278	0.9307
669	0.92830002	0.93239999
670	0.92879999	0.93419999
671	0.92860001	0.9332
672	0.92659998	0.93480003
673	0.92909998	0.93519998
674	0.92750001	0.93480003
675	0.92879999	0.93400002
676	0.92909998	0.93059999
677	0.93000001	0.93180001
678	0.9303	0.9332
679	0.92839998	0.93229997
680	0.9289	0.93309999
681	0.92739999	0.93279999
682	0.92659998	0.93269998
683	0.92739999	0.9332
684	0.92820001	0.93339998
685	0.92830002	0.93349999
686	0.92909998	0.93379998
687	0.93010002	0.93430001
688	0.92979997	0.93409997
689	0.93049997	0.93339998
690	0.93180001	0.93309999
691	0.93000001	0.93379998
692	0.9303	0.93330002
693	0.92900002	0.93300003
694	0.92729998	0.93419999
695	0.92900002	0.93330002
696	0.93040001	0.9332
697	0.93000001	0.93290001
698	0.93000001	0.93409997
699	0.93059999	0.93430001
700	0.93000001	0.93370003
701	0.93010002	0.93379998
702	0.93049997	0.93290001
703	0.93089998	0.93309999
704	0.93150002	0.93309999
705	0.93229997	0.93229997
706	0.93220001	0.93129998
707	0.93089998	0.9321
708	0.93129998	0.9321
709	0.93010002	0.93269998
710	0.9303	0.93260002
711	0.93239999	0.93290001
712	0.93229997	0.93430001
713	0.93040001	0.93430001
714	0.93099999	0.93430001
715	0.93180001	0.93430001
716	0.93180001	0.935
717	0.93260002	0.9346
718	0.93110001	0.93519998
719	0.93099999	0.935
720	0.93169999	0.93489999
721	0.93080002	0.93449998
722	0.9325	0.93379998
723	0.93089998	0.93449998
724	0.92979997	0.93400002
725	0.93089998	0.93430001
726	0.9289	0.93440002
727	0.92879999	0.93440002
728	0.92909998	0.9332
729	0.93010002	0.93370003
730	0.92940003	0.93489999
731	0.92930001	0.93430001
732	0.9289	0.93370003
733	0.9314	0.93540001
734	0.9307	0.9346
735	0.93330002	0.9357
736	0.93279999	0.93449998
737	0.93239999	0.9332
738	0.93290001	0.9339
739	0.9321	0.93470001
740	0.93180001	0.93430001
741	0.93260002	0.93430001
742	0.93199998	0.93360001
743	0.93229997	0.93550003
744	0.93260002	0.9364
745	0.93159997	0.93400002
746	0.9307	0.935
747	0.93010002	0.93660003
748	0.92809999	0.93660003
749	0.93049997	0.93550003
750	0.93089998	0.93620002
751	0.93019998	0.93690002
752	0.93040001	0.93559998
753	0.92979997	0.93470001
754	0.9307	0.935
755	0.93010002	0.93480003
756	0.93110001	0.9357
757	0.93159997	0.93510002
758	0.93150002	0.93480003
759	0.93129998	0.9357
760	0.93169999	0.93540001
761	0.93169999	0.93519998
762	0.93330002	0.93580002
763	0.93260002	0.93629998
764	0.93169999	0.93589997
765	0.92979997	0.93430001
766	0.93019998	0.93610001
767	0.93049997	0.93540001
768	0.92879999	0.93480003
769	0.92949998	0.93559998
770	0.9289	0.93480003
771	0.9307	0.93370003
772	0.93190002	0.93339998
773	0.93099999	0.93409997
774	0.9303	0.93440002
775	0.92940003	0.935
776	0.92970002	0.93430001
777	0.93010002	0.93370003
778	0.93129998	0.9339
779	0.93150002	0.93519998
780	0.9321	0.93470001
781	0.93300003	0.93510002
782	0.93379998	0.93550003
783	0.93309999	0.93620002
784	0.93220001	0.9364
785	0.93269998	0.9357
786	0.9321	0.93480003
787	0.9325	0.9357
788	0.9332	0.93480003
789	0.93129998	0.93589997
790	0.9285	0.93470001
791	0.93010002	0.93489999
792	0.93129998	0.93409997
793	0.93190002	0.93489999
794	0.93279999	0.93480003
795	0.93290001	0.93480003
796	0.93360001	0.93540001
797	0.93360001	0.93720001
798	0.93510002	0.93720001
799	0.93330002	0.93419999
800	0.93279999	0.93309999
801	0.93339998	0.93300003
802	0.9332	0.93449998
803	0.93049997	0.93470001
804	0.93059999	0.93510002
805	0.9303	0.93480003
806	0.93099999	0.935
807	0.93110001	0.93449998
808	0.93180001	0.93529999
809	0.9314	0.93669999
810	0.92580003	0.93669999
811	0.9242	0.93699998
812	0.92769998	0.93660003
813	0.92949998	0.93769997
814	0.93010002	0.93529999
815	0.93150002	0.93610001
816	0.93110001	0.93580002
817	0.93239999	0.93510002
818	0.9339	0.93470001
819	0.93349999	0.93440002
820	0.93360001	0.93559998
821	0.93330002	0.93519998
822	0.9325	0.93620002
823	0.93300003	0.9357
824	0.93309999	0.93589997
825	0.93279999	0.9357
826	0.93279999	0.93589997
827	0.93169999	0.9346
828	0.9332	0.93480003
829	0.93260002	0.93449998
830	0.93409997	0.93480003
831	0.93370003	0.93559998
832	0.93409997	0.93470001
833	0.93400002	0.93599999
834	0.93360001	0.93669999
835	0.93239999	0.93610001
836	0.93400002	0.93540001
837	0.93220001	0.93540001
838	0.93300003	0.93529999
839	0.9332	0.93529999
840	0.9332	0.93580002
841	0.9339	0.93430001
842	0.93300003	0.93669999
843	0.93300003	0.9357
844	0.93379998	0.93580002
845	0.9332	0.93730003
846	0.93279999	0.93610001
847	0.93309999	0.9375
848	0.93199998	0.93620002
849	0.9325	0.93720001
850	0.93430001	0.9339
851	0.93370003	0.93370003
852	0.93339998	0.93419999
853	0.93279999	0.93419999
854	0.93239999	0.93489999
855	0.93190002	0.93720001
856	0.93279999	0.93660003
857	0.9339	0.93790001
858	0.93349999	0.93800002
859	0.93339998	0.93730003
860	0.93229997	0.93709999
861	0.93360001	0.93660003
862	0.93360001	0.93769997
863	0.93169999	0.93660003
864	0.93269998	0.9375
865	0.93279999	0.93660003
866	0.9346	0.93629998
867	0.93360001	0.93629998
868	0.93239999	0.9364
869	0.9332	0.93650001
870	0.93269998	0.93620002
871	0.9339	0.9357
872	0.93440002	0.93779999
873	0.93379998	0.93730003
874	0.93190002	0.93720001
875	0.93220001	0.93800002
876	0.93159997	0.93769997
877	0.93330002	0.93760002
878	0.93120003	0.93669999
879	0.93059999	0.93699998
880	0.93339998	0.93709999
881	0.93290001	0.9364
882	0.93370003	0.93589997
883	0.93470001	0.9346
884	0.93580002	0.9346
885	0.93559998	0.93580002
886	0.9339	0.93550003
887	0.93529999	0.93629998
888	0.93550003	0.93599999
889	0.93480003	0.93519998
890	0.93409997	0.93580002
891	0.9346	0.93610001
892	0.93370003	0.93580002
893	0.93360001	0.93519998
894	0.93379998	0.9357
895	0.93419999	0.93620002
896	0.93339998	0.9364
897	0.93339998	0.93599999
898	0.9332	0.93690002
899	0.93349999	0.93629998
900	0.93430001	0.9375
901	0.9339	0.9364
902	0.93349999	0.93709999
903	0.93480003	0.93720001
904	0.93489999	0.93739998
905	0.93550003	0.9364
906	0.93339998	0.93610001
907	0.93339998	0.93739998
908	0.9321	0.93699998
909	0.93279999	0.93800002
910	0.93370003	0.93800002
911	0.9339	0.9382
912	0.93379998	0.93730003
913	0.935	0.93779999
914	0.93449998	0.93809998
915	0.93349999	0.93800002
916	0.93449998	0.93779999
917	0.93440002	0.93709999
918	0.93409997	0.93779999
919	0.93589997	0.93809998
920	0.93470001	0.93760002
921	0.93480003	0.93870002
922	0.93480003	0.93779999
923	0.93519998	0.93760002
924	0.93510002	0.93800002
925	0.93510002	0.93879998
926	0.93529999	0.93830001
927	0.93449998	0.93779999
928	0.9332	0.9375
929	0.93379998	0.93739998
930	0.9346	0.93699998
931	0.93610001	0.93720001
932	0.9368	0.93779999
933	0.93470001	0.93830001
934	0.935	0.93769997
935	0.93489999	0.93629998
936	0.93379998	0.93660003
937	0.9346	0.93529999
938	0.93480003	0.93540001
939	0.9325	0.93690002
940	0.93370003	0.93730003
941	0.93370003	0.93589997
942	0.93430001	0.93620002
943	0.93519998	0.93480003
944	0.93550003	0.93309999
945	0.93510002	0.93379998
946	0.935	0.93510002
947	0.935	0.93720001
948	0.93400002	0.93669999
949	0.93339998	0.93550003
950	0.93409997	0.93550003
951	0.93229997	0.93620002
952	0.93370003	0.93660003
953	0.9332	0.93629998
954	0.93430001	0.93650001
955	0.9346	0.93709999
956	0.93470001	0.93629998
957	0.93559998	0.93529999
958	0.93580002	0.9364
959	0.93449998	0.9357
960	0.93669999	0.93610001
961	0.93709999	0.93610001
962	0.9364	0.93559998
963	0.93629998	0.93510002
964	0.93540001	0.9357
965	0.93589997	0.93629998
966	0.93599999	0.93730003
967	0.935	0.93720001
968	0.93529999	0.9375
969	0.93480003	0.9364
970	0.93540001	0.9364
971	0.93510002	0.9364
972	0.935	0.9368
973	0.93480003	0.93620002
974	0.93489999	0.93599999
975	0.93470001	0.93669999
976	0.93419999	0.93599999
977	0.93419999	0.93660003
978	0.93419999	0.93660003
979	0.9346	0.93730003
980	0.9364	0.9375
981	0.9364	0.93769997
982	0.93529999	0.93660003
983	0.93440002	0.93529999
984	0.93540001	0.93610001
985	0.93330002	0.9368
986	0.93290001	0.93690002
987	0.93419999	0.93690002
988	0.93540001	0.93669999
989	0.93489999	0.93739998
990	0.93300003	0.93709999
991	0.93449998	0.93760002
992	0.93449998	0.93839997
993	0.93480003	0.93790001
994	0.93379998	0.93650001
995	0.9325	0.93720001
996	0.9325	0.93690002
997	0.9332	0.93620002
998	0.93430001	0.93720001
999	0.93409997	0.93620002
1000	0.93470001	0.93589997


==> Data/fl_solid_500.txt <==
comm_round	testacc1	testacc4
1	0.44139999	0.1876
2	0.67110002	0.28749999
3	0.76120001	0.35710001
4	0.81739998	0.40920001
5	0.84280002	0.45539999
6	0.8581	0.48840001
7	0.87	0.51529998
8	0.87760001	0.54320002
9	0.88190001	0.56019998
10	0.88660002	0.58050001
11	0.89120001	0.59439999
12	0.89389998	0.61000001
13	0.89609998	0.62480003
14	0.89789999	0.6408
15	0.89999998	0.65350002
16	0.90109998	0.66640002
17	0.90240002	0.67879999
18	0.90460002	0.68779999
19	0.90539998	0.69690001
20	0.90710002	0.7051
21	0.90880001	0.713
22	0.91049999	0.71880001
23	0.91140002	0.7234
24	0.91250002	0.72920001
25	0.91350001	0.73430002
26	0.91390002	0.7403
27	0.91430002	0.74449998
28	0.9149	0.74910003
29	0.91540003	0.75419998
30	0.91570002	0.75800002
31	0.91689998	0.76069999
32	0.91729999	0.76389998
33	0.9181	0.7665
34	0.9188	0.7694
35	0.9192	0.7726
36	0.9199	0.7748
37	0.92049998	0.77780002
38	0.92040002	0.78079998
39	0.92140001	0.78380001
40	0.92180002	0.78570002
41	0.92220002	0.78789997
42	0.9224	0.78939998
43	0.92290002	0.79170001
44	0.92290002	0.79460001
45	0.92299998	0.79809999
46	0.92360002	0.79939997
47	0.92360002	0.80129999
48	0.9242	0.80419999
49	0.92460001	0.8075
50	0.9249	0.80989999
51	0.9249	0.81309998
52	0.92510003	0.81559998
53	0.926	0.81849998
54	0.92610002	0.82139999
55	0.92619997	0.8233
56	0.92629999	0.82489997
57	0.92640001	0.82679999
58	0.92650002	0.82950002
59	0.92659998	0.833
60	0.92680001	0.8351
61	0.92720002	0.83569998
62	0.92739999	0.838
63	0.92729998	0.8405
64	0.92769998	0.8416
65	0.9278	0.84320003
66	0.92799997	0.84549999
67	0.92830002	0.84719998
68	0.9285	0.84850001
69	0.92879999	0.85000002
70	0.92930001	0.85089999
71	0.92949998	0.85229999
72	0.92970002	0.8531
73	0.92979997	0.85399997
74	0.92989999	0.85530001
75	0.93010002	0.85750002
76	0.93000001	0.85860002
77	0.93049997	0.85890001
78	0.93049997	0.8603
79	0.93049997	0.86110002
80	0.93080002	0.86269999
81	0.93089998	0.86390001
82	0.93129998	0.86500001
83	0.93150002	0.86589998
84	0.93199998	0.86680001
85	0.93220001	0.86739999
86	0.93229997	0.8689
87	0.93229997	0.86919999
88	0.93229997	0.87120003
89	0.93229997	0.87220001
90	0.93239999	0.87309998
91	0.9325	0.87419999
92	0.93239999	0.87519997
93	0.9325	0.87599999
94	0.9325	0.87699997
95	0.93269998	0.87819999
96	0.93269998	0.87849998
97	0.93279999	0.87900001
98	0.93290001	0.87959999
99	0.93279999	0.88029999
100	0.93300003	0.88090003
101	0.93300003	0.8818
102	0.93300003	0.88230002
103	0.93339998	0.8829
104	0.93339998	0.88380003
105	0.93360001	0.8847
106	0.93379998	0.88550001
107	0.93419999	0.88620001
108	0.93419999	0.88639998
109	0.93419999	0.88730001
110	0.93430001	0.88800001
111	0.93430001	0.88870001
112	0.93440002	0.88889998
113	0.93470001	0.88940001
114	0.93510002	0.8901
115	0.93510002	0.89130002
116	0.93540001	0.89139998
117	0.93540001	0.89179999
118	0.93529999	0.8919
119	0.93540001	0.8919
120	0.93550003	0.89200002
121	0.93559998	0.89240003
122	0.9357	0.8926
123	0.93620002	0.89310002
124	0.93629998	0.89359999
125	0.9364	0.8937
126	0.9364	0.89420003
127	0.9364	0.89450002
128	0.9364	0.89490002
129	0.9364	0.89529997
130	0.93660003	0.89560002
131	0.93650001	0.89590001
132	0.93669999	0.89660001
133	0.9368	0.89709997
134	0.93699998	0.8976
135	0.93720001	0.89819998
136	0.93739998	0.89819998
137	0.9375	0.89850003
138	0.93769997	0.89880002
139	0.93769997	0.89880002
140	0.93800002	0.89899999
141	0.93779999	0.89950001
142	0.93779999	0.89969999
143	0.93800002	0.89999998
144	0.93800002	0.90020001
145	0.93809998	0.90020001
146	0.93800002	0.90039998
147	0.93800002	0.90090001
148	0.93800002	0.90090001
149	0.93800002	0.90109998
150	0.93790001	0.90149999
151	0.93800002	0.90210003
152	0.93809998	0.90249997
153	0.93809998	0.90259999
154	0.9382	0.90289998
155	0.93830001	0.90329999
156	0.93839997	0.9034
157	0.93839997	0.90350002
158	0.93839997	0.90350002
159	0.9386	0.90350002
160	0.9386	0.90359998
161	0.9386	0.90369999
162	0.9386	0.90420002
163	0.93870002	0.90420002
164	0.93879998	0.90429997
165	0.93879998	0.90439999
166	0.93879998	0.90460002
167	0.93879998	0.90469998
168	0.93889999	0.9048
169	0.93870002	0.90499997
170	0.93879998	0.90570003
171	0.93889999	0.90579998
172	0.93900001	0.9059
173	0.93940002	0.9059
174	0.9393	0.90619999
175	0.93940002	0.90630001
176	0.93940002	0.90640002
177	0.93940002	0.90649998
178	0.93940002	0.90670002
179	0.9393	0.90689999
180	0.93919998	0.90679997
181	0.93919998	0.90710002
182	0.93940002	0.90710002
183	0.93940002	0.90710002
184	0.93980002	0.90700001
185	0.94010001	0.90719998
186	0.94010001	0.9073
187	0.94010001	0.90740001
188	0.94010001	0.9073
189	0.94019997	0.90750003
190	0.94029999	0.90750003
191	0.9404	0.90759999
192	0.94029999	0.9077
193	0.94029999	0.90789998
194	0.94029999	0.90799999
195	0.9404	0.90789998
196	0.9404	0.90810001
197	0.94050002	0.9084
198	0.94050002	0.9084
199	0.94050002	0.90850002
200	0.94050002	0.90859997
201	0.94059998	0.90880001
202	0.94090003	0.90880001
203	0.94090003	0.90899998
204	0.94080001	0.9091
205	0.94080001	0.90920001
206	0.94099998	0.90960002
207	0.94099998	0.90930003
208	0.9411	0.90979999
209	0.9411	0.90960002
210	0.94120002	0.90969998
211	0.94129997	0.91000003
212	0.94129997	0.90979999
213	0.94129997	0.90990001
214	0.94129997	0.90990001
215	0.94129997	0.91009998
216	0.94139999	0.90990001
217	0.94160002	0.9102
218	0.94150001	0.91039997
219	0.94150001	0.91039997
220	0.94150001	0.91039997
221	0.94150001	0.91039997
222	0.94160002	0.91079998
223	0.94160002	0.91070002
224	0.94169998	0.91070002
225	0.94169998	0.91079998
226	0.94169998	0.9109
227	0.9418	0.91100001
228	0.9418	0.9109
229	0.94199997	0.91100001
230	0.94199997	0.91119999
231	0.94199997	0.91140002
232	0.94209999	0.91140002
233	0.94199997	0.91170001
234	0.94199997	0.91180003
235	0.94199997	0.91170001
236	0.94199997	0.91170001
237	0.94199997	0.91170001
238	0.94220001	0.91170001
239	0.94230002	0.91170001
240	0.94230002	0.91170001
241	0.94239998	0.91170001
242	0.94239998	0.91170001
243	0.94239998	0.91159999
244	0.94239998	0.91159999
245	0.94230002	0.91159999
246	0.94220001	0.91149998
247	0.94239998	0.91140002
248	0.94260001	0.91159999
249	0.94309998	0.91149998
250	0.94349998	0.91159999
251	0.94340003	0.91180003
252	0.94340003	0.91189998
253	0.94340003	0.91240001
254	0.9436	0.91219997
255	0.94349998	0.912
256	0.94370002	0.91189998
257	0.9436	0.91210002
258	0.9436	0.91240001
259	0.94370002	0.91240001
260	0.94379997	0.91250002
261	0.94379997	0.9127
262	0.94370002	0.91280001
263	0.9436	0.91289997
264	0.94370002	0.91280001
265	0.94370002	0.91259998
266	0.94379997	0.91289997
267	0.94379997	0.91289997
268	0.94379997	0.9131
269	0.94389999	0.91289997
270	0.94389999	0.91289997
271	0.94389999	0.9131
272	0.94400001	0.9131
273	0.94400001	0.91289997
274	0.94410002	0.91320002
275	0.94410002	0.91339999
276	0.9443	0.91339999
277	0.9443	0.91329998
278	0.9443	0.91350001
279	0.94440001	0.91350001
280	0.9443	0.91329998
281	0.94440001	0.91329998
282	0.94419998	0.91329998
283	0.94440001	0.91320002
284	0.94440001	0.91329998
285	0.94450003	0.91350001
286	0.9447	0.91369998
287	0.9447	0.9138
288	0.94480002	0.91390002
289	0.94480002	0.91409999
290	0.94499999	0.91409999
291	0.94499999	0.91420001
292	0.94499999	0.91439998
293	0.94499999	0.91430002
294	0.94510001	0.91479999
295	0.94529998	0.9149
296	0.94529998	0.91469997
297	0.9454	0.91479999
298	0.94529998	0.91500002
299	0.94550002	0.91500002
300	0.94550002	0.91509998
301	0.94559997	0.91509998
302	0.94559997	0.91530001
303	0.94559997	0.91549999
304	0.94569999	0.91549999
305	0.94580001	0.91530001
306	0.94580001	0.91530001
307	0.94580001	0.91549999
308	0.94599998	0.91530001
309	0.94590002	0.91570002
310	0.94590002	0.91570002
311	0.94590002	0.91579998
312	0.94559997	0.91600001
313	0.94569999	0.91610003
314	0.94590002	0.91600001
315	0.94599998	0.91619998
316	0.94639999	0.9163
317	0.94639999	0.91610003
318	0.94639999	0.91610003
319	0.9465	0.9163
320	0.94639999	0.91619998
321	0.94630003	0.91610003
322	0.94639999	0.91610003
323	0.94630003	0.91619998
324	0.94630003	0.91610003
325	0.94630003	0.91589999
326	0.94630003	0.91600001
327	0.94630003	0.91600001
328	0.9465	0.91610003
329	0.9465	0.9163
330	0.94639999	0.9163
331	0.94630003	0.91640002
332	0.94630003	0.91649997
333	0.94630003	0.91649997
334	0.94639999	0.91649997
335	0.9465	0.91649997
336	0.9465	0.91649997
337	0.94669998	0.91670001
338	0.94669998	0.91670001
339	0.94690001	0.91689998
340	0.94709998	0.91710001
341	0.94709998	0.91689998
342	0.94709998	0.917
343	0.94709998	0.91680002
344	0.9472	0.91710001
345	0.94730002	0.91689998
346	0.9472	0.917
347	0.9472	0.91710001
348	0.9472	0.9174
349	0.94730002	0.9174
350	0.94730002	0.9174
351	0.94739997	0.91780001
352	0.94739997	0.91780001
353	0.94749999	0.91759998
354	0.94749999	0.91769999
355	0.94749999	0.91780001
356	0.94749999	0.9181
357	0.94749999	0.91820002
358	0.94760001	0.9181
359	0.94760001	0.91790003
360	0.94760001	0.91790003
361	0.94760001	0.91799998
362	0.94760001	0.91780001
363	0.94760001	0.91790003
364	0.94760001	0.91780001
365	0.94749999	0.91790003
366	0.94760001	0.91780001
367	0.94760001	0.91799998
368	0.94749999	0.91790003
369	0.94749999	0.9181
370	0.94749999	0.91820002
371	0.94739997	0.91829997
372	0.94730002	0.91829997
373	0.94730002	0.91829997
374	0.94739997	0.91850001
375	0.94739997	0.9188
376	0.94739997	0.9188
377	0.94739997	0.91869998
378	0.94739997	0.91860002
379	0.94739997	0.91869998
380	0.94739997	0.91860002
381	0.94749999	0.91860002
382	0.94749999	0.91850001
383	0.94760001	0.91900003
384	0.94760001	0.91890001
385	0.94760001	0.91900003
386	0.94760001	0.91900003
387	0.9479	0.9188
388	0.9479	0.91890001
389	0.94800001	0.91869998
390	0.9479	0.91890001
391	0.94809997	0.91900003
392	0.9483	0.91890001
393	0.9483	0.91909999
394	0.9483	0.91900003
395	0.9483	0.91890001
396	0.9483	0.91869998
397	0.9483	0.91890001
398	0.94840002	0.91890001
399	0.9483	0.91890001
400	0.94819999	0.91890001
401	0.9483	0.91890001
402	0.9483	0.91900003
403	0.94819999	0.91909999
404	0.9483	0.91909999
405	0.94840002	0.91909999
406	0.94849998	0.9192
407	0.94840002	0.91909999
408	0.94840002	0.91930002
409	0.94849998	0.91900003
410	0.94840002	0.91890001
411	0.94840002	0.91900003
412	0.94849998	0.91890001
413	0.94840002	0.91900003
414	0.94840002	0.91909999
415	0.94849998	0.9192
416	0.94849998	0.91930002
417	0.94849998	0.9192
418	0.94849998	0.91930002
419	0.94849998	0.91949999
420	0.94859999	0.91939998
421	0.94859999	0.91949999
422	0.94859999	0.91939998
423	0.94859999	0.91939998
424	0.94870001	0.91949999
425	0.94870001	0.91949999
426	0.94870001	0.91960001
427	0.94870001	0.91979998
428	0.94870001	0.91979998
429	0.94880003	0.91970003
430	0.94889998	0.91979998
431	0.94889998	0.91979998
432	0.94870001	0.91979998
433	0.94870001	0.91979998
434	0.94880003	0.91970003
435	0.94889998	0.91970003
436	0.94889998	0.91970003
437	0.94889998	0.91970003
438	0.94889998	0.91970003
439	0.94910002	0.91960001
440	0.94910002	0.91970003
441	0.949	0.91970003
442	0.94889998	0.91979998
443	0.94910002	0.91979998
444	0.94910002	0.91970003
445	0.94910002	0.91960001
446	0.94910002	0.9199
447	0.949	0.92000002
448	0.949	0.92000002
449	0.949	0.92009997
450	0.94889998	0.92009997
451	0.94880003	0.92019999
452	0.949	0.92019999
453	0.94910002	0.92030001
454	0.94910002	0.92019999
455	0.94910002	0.92049998
456	0.949	0.9206
457	0.949	0.9206
458	0.949	0.9206
459	0.949	0.92049998
460	0.949	0.92070001
461	0.949	0.92049998
462	0.94910002	0.92079997
463	0.94910002	0.92070001
464	0.94910002	0.921
465	0.94910002	0.921
466	0.94910002	0.92079997
467	0.94919997	0.92089999
468	0.94910002	0.921
469	0.94919997	0.921
470	0.94919997	0.92089999
471	0.94919997	0.92089999
472	0.94919997	0.921
473	0.94919997	0.92110002
474	0.94919997	0.921
475	0.94910002	0.921
476	0.94910002	0.92119998
477	0.94940001	0.92110002
478	0.94929999	0.92129999
479	0.94929999	0.92129999
480	0.94940001	0.92140001
481	0.94940001	0.92129999
482	0.94940001	0.92140001
483	0.94950002	0.92119998
484	0.94940001	0.92119998
485	0.94940001	0.92119998
486	0.94940001	0.92119998
487	0.94940001	0.92110002
488	0.94959998	0.92110002
489	0.94959998	0.92119998
490	0.94940001	0.92129999
491	0.94950002	0.92140001
492	0.94950002	0.92140001
493	0.94959998	0.92129999
494	0.94959998	0.92159998
495	0.9497	0.92159998
496	0.9497	0.92140001
497	0.9497	0.92129999
498	0.9497	0.92159998
499	0.9497	0.92150003
500	0.9497	0.92159998


==> Data/norms.txt <==
comm_round	norm1	norm3
1	0.15805751	0.01161507
2	0.1271931	0.01857107
3	0.11729291	0.02643517
4	0.11677141	0.02652727
5	0.11700389	0.0369494
6	0.11824653	0.03933024
7	0.11732469	0.04259072
8	0.11640717	0.04465848
9	0.1163676	0.04439897
10	0.11612735	0.05056639
11	0.11615132	0.05010353
12	0.11540495	0.04923634
13	0.11417333	0.05533471
14	0.11311416	0.06059316
15	0.11163718	0.06087799
16	0.10815853	0.07021831
17	0.10385055	0.06878354
18	0.09937185	0.06600399
19	0.09509694	0.07247501
20	0.09091362	0.0719971
21	0.08686682	0.07410259
22	0.08308696	0.07065471
23	0.07944891	0.07557956
24	0.07598366	0.0770918
25	0.07285072	0.07727884
26	0.06990574	0.07854578
27	0.0671993	0.08449751
28	0.06455092	0.0870207
29	0.06209443	0.08838359
30	0.05982165	0.09674599
31	0.05779069	0.09763153
32	0.05577629	0.09725613
33	0.05394395	0.1026478
34	0.0522499	0.09991967
35	0.0506598	0.09827021
36	0.04918276	0.11447759
37	0.04775116	0.10333175
38	0.04642074	0.10686136
39	0.04517538	0.10372853
40	0.04401913	0.11077019
41	0.04289937	0.10866278
42	0.04184632	0.11019737
43	0.040874	0.11488065
44	0.03991415	0.11579609
45	0.03900284	0.11547149
46	0.03813255	0.11556753
47	0.03731453	0.12932139
48	0.0365205	0.12838948
49	0.03576807	0.12152584
50	0.03505407	0.13785897
51	0.03436843	0.12292684
52	0.03369597	0.13194763
53	0.03306202	0.13770899
54	0.03247154	0.13118747
55	0.03189119	0.13043589
56	0.03133626	0.13451617
57	0.03081773	0.14190524
58	0.03028578	0.14241777
59	0.02982279	0.14360684
60	0.02933701	0.14751039
61	0.02885692	0.14776463
62	0.02840338	0.14946726
63	0.02796946	0.13979572
64	0.02755423	0.16438395
65	0.02712816	0.14001493
66	0.02672929	0.14671333
67	0.02633904	0.14386895
68	0.02596942	0.14375725
69	0.02559735	0.15254626
70	0.02525125	0.15772049
71	0.02490924	0.17255299
72	0.02458543	0.15805932
73	0.0242607	0.15996111
74	0.02394211	0.1727494
75	0.0236197	0.16700765
76	0.02328923	0.16777682
77	0.02299303	0.16548447
78	0.02270608	0.15550866
79	0.02243773	0.1619665
80	0.02216114	0.17302816
81	0.02191227	0.17320837
82	0.02166385	0.17649021
83	0.02141016	0.1788553
84	0.02120878	0.17850242
85	0.0209672	0.17404155
86	0.02073837	0.18046638
87	0.02049839	0.17680879
88	0.0202881	0.17285159
89	0.02007314	0.17416953
90	0.01987365	0.18870557
91	0.01967512	0.18959928
92	0.01948828	0.17594593
93	0.0193252	0.18391309
94	0.01912944	0.18387702
95	0.0189601	0.1818002
96	0.01878639	0.1799205
97	0.01859738	0.18252658
98	0.01838784	0.18413802
99	0.01819177	0.18665531
100	0.01801302	0.18302382
101	0.01784138	0.18847494
102	0.01767293	0.18815453
103	0.01753083	0.18889628
104	0.01736815	0.19250139
105	0.01721679	0.1898891
106	0.01707815	0.18228438
107	0.01691238	0.18341053
108	0.01676524	0.18628856
109	0.01662645	0.18359285
110	0.01647757	0.18812097
111	0.01635563	0.18605347
112	0.01622088	0.18486493
113	0.01608755	0.18522568
114	0.01595372	0.18619381
115	0.0158255	0.18577013
116	0.01570075	0.18537512
117	0.01557507	0.18642104
118	0.01545507	0.19276085
119	0.0153355	0.19738026
120	0.01521906	0.19981609
121	0.01511558	0.18795907
122	0.01500684	0.19575164
123	0.01490006	0.18741521
124	0.01479209	0.18821232
125	0.01468998	0.19235115
126	0.01458604	0.18978314
127	0.01449573	0.19399082
128	0.01439291	0.18892448
129	0.0143037	0.18084274
130	0.01421049	0.18955507
131	0.01412108	0.18985899
132	0.01403921	0.19367788
133	0.01394824	0.18811692
134	0.01386497	0.18867753
135	0.01376987	0.19381438
136	0.01367386	0.18967271
137	0.01359307	0.19791252
138	0.01351085	0.20414268
139	0.0134305	0.19108831
140	0.01335517	0.18991124
141	0.01327803	0.20292302
142	0.01319952	0.19203838
143	0.01311744	0.19531784
144	0.01303197	0.19388024
145	0.01295835	0.19767152
146	0.01288477	0.19797993
147	0.01281624	0.19055427
148	0.01274573	0.19661532
149	0.01268028	0.19989453
150	0.01260907	0.19268778
151	0.01254314	0.19462451
152	0.01247923	0.19646296
153	0.01240871	0.20046605
154	0.01234317	0.18789411
155	0.01227787	0.20497557
156	0.01221184	0.20363077
157	0.01214327	0.19270887
158	0.01208292	0.1922791
159	0.01202565	0.19412058
160	0.0119669	0.19205691
161	0.01191114	0.18801786
162	0.01184992	0.19643455
163	0.01179596	0.19537244
164	0.01174384	0.20561494
165	0.01169585	0.19598544
166	0.01163752	0.19157236
167	0.01158061	0.19756756
168	0.01153343	0.19240571
169	0.01148763	0.19155666
170	0.01143357	0.19727136
171	0.01138618	0.19983211
172	0.01133912	0.19604136
173	0.01128538	0.19420391
174	0.01123432	0.1935084
175	0.01118412	0.19287793
176	0.01113356	0.18930797
177	0.01108913	0.19805028
178	0.01104114	0.20379412
179	0.01099126	0.1931055
180	0.01094282	0.19316235
181	0.01089766	0.18842866
182	0.01084299	0.19723091
183	0.0107974	0.19313994
184	0.01075293	0.1937764
185	0.01071016	0.19475312
186	0.01066286	0.18438642
187	0.01061335	0.19333362
188	0.01057291	0.1961514
189	0.01052836	0.19301864
190	0.01047329	0.193471
191	0.01043119	0.19328773
192	0.01038907	0.19798152
193	0.01034846	0.19486384
194	0.01030983	0.20122228
195	0.01026428	0.19779409
196	0.0102235	0.19052433
197	0.01018776	0.19990678
198	0.01014987	0.19524321
199	0.01011422	0.200105
200	0.01006951	0.19791687
201	0.01003314	0.19864984
202	0.00999357	0.19465817
203	0.00995752	0.22796323
204	0.00992261	0.19977755
205	0.00988485	0.20020325
206	0.00984631	0.19355631
207	0.00981052	0.19605685
208	0.00977008	0.19579803
209	0.00972602	0.19221802
210	0.00968925	0.19844397
211	0.00965341	0.1952137
212	0.00962134	0.19633297
213	0.00959036	0.20049214
214	0.00954754	0.20010037
215	0.00951718	0.19594468
216	0.00947721	0.19653597
217	0.0094436	0.19649343
218	0.00941684	0.19240054
219	0.00938076	0.20654566
220	0.00934843	0.19789299
221	0.00931277	0.1923298
222	0.00928113	0.19615111
223	0.009254	0.1924253
224	0.00922302	0.1980431
225	0.00919861	0.19681024
226	0.00916719	0.19871107
227	0.00913846	0.19592531
228	0.0091169	0.19291373
229	0.00908424	0.199265
230	0.00905897	0.20122644
231	0.00902955	0.19287315
232	0.00899625	0.19682415
233	0.00896242	0.1895136
234	0.00893575	0.19208166
235	0.00891266	0.19807339
236	0.00888985	0.19731679
237	0.00887359	0.19814559
238	0.00884208	0.20927278
239	0.00881324	0.19127565
240	0.00878458	0.21209238
241	0.00875447	0.20003549
242	0.00872877	0.19799165
243	0.00870357	0.19452134
244	0.00867423	0.20275718
245	0.00865212	0.1985814
246	0.0086295	0.2016731
247	0.00860126	0.19786722
248	0.00857669	0.20516194
249	0.00855468	0.19466579
250	0.00853307	0.20004059
251	0.00850695	0.21303118
252	0.00849479	0.19807884
253	0.00846576	0.19363675
254	0.00844023	0.20022212
255	0.0084125	0.19921352
256	0.00838946	0.20570468
257	0.00836993	0.19592671
258	0.00834825	0.20430129
259	0.00833014	0.19907752
260	0.0083125	0.19957726
261	0.00829098	0.20396766
262	0.00827058	0.20061018
263	0.00824671	0.20011574
264	0.00821989	0.20084025
265	0.00819805	0.20081327
266	0.00817463	0.20789876
267	0.00816025	0.20566837
268	0.00813504	0.2066041
269	0.00811373	0.20314977
270	0.00808945	0.20114234
271	0.0080686	0.20112812
272	0.00805024	0.19709058
273	0.0080262	0.20728938
274	0.00800594	0.20753493
275	0.00798191	0.1969297
276	0.00796441	0.20149662
277	0.00795479	0.20803323
278	0.00793239	0.19788913
279	0.00791328	0.20947516
280	0.00790562	0.20567815
281	0.00787459	0.20340743
282	0.00785226	0.20643525
283	0.00783881	0.20399633
284	0.00781967	0.20666439
285	0.00779671	0.20635231
286	0.00778511	0.22121762
287	0.00777603	0.19880755
288	0.00775369	0.20768848
289	0.00773647	0.19835407
290	0.00772089	0.20665795
291	0.00770175	0.20316001
292	0.00768198	0.20666219
293	0.00766444	0.19901271
294	0.0076476	0.20673991
295	0.00762703	0.20226429
296	0.00761825	0.19868582
297	0.00760144	0.20312399
298	0.00757916	0.203528
299	0.0075746	0.20142237
300	0.00755274	0.2033146
301	0.00753915	0.21170353
302	0.0075176	0.2001233
303	0.00750621	0.20502403
304	0.00749567	0.20486973
305	0.00748224	0.20570292
306	0.00745995	0.21005047
307	0.00744213	0.20808435
308	0.00742467	0.20604868
309	0.00741385	0.20514427
310	0.00738715	0.20589249
311	0.00736891	0.20999935
312	0.00735537	0.2027241
313	0.00733687	0.21201213
314	0.00732775	0.21026059
315	0.00731003	0.20794824
316	0.00729158	0.20621735
317	0.00726715	0.20640198
318	0.00726288	0.20938841
319	0.00724304	0.20317539
320	0.00722785	0.20618569
321	0.00721848	0.20864844
322	0.00720626	0.20765543
323	0.00719007	0.21536007
324	0.00717529	0.21269429
325	0.00716123	0.20830308
326	0.00714636	0.20754958
327	0.00713969	0.20917351
328	0.00711189	0.21139009
329	0.00709301	0.21034571
330	0.00707739	0.21251642
331	0.0070674	0.21421089
332	0.00705406	0.20898856
333	0.00703333	0.21260597
334	0.00701674	0.20925359
335	0.00700775	0.20899245
336	0.00699439	0.20399195
337	0.00698363	0.21055961
338	0.00697554	0.21159024
339	0.00695946	0.2029987
340	0.00694285	0.20972246
341	0.00693022	0.21415106
342	0.00691311	0.20979587
343	0.00690403	0.21225956
344	0.00689511	0.21369176
345	0.00689123	0.20961181
346	0.00687427	0.21037832
347	0.00686357	0.2089621
348	0.00684828	0.20604652
349	0.00683228	0.21026263
350	0.00682223	0.20975967
351	0.00680664	0.209698
352	0.00678559	0.21029585
353	0.00677371	0.20980918
354	0.00676911	0.21467775
355	0.00676485	0.2057902
356	0.00675657	0.20646856
357	0.00674218	0.22137487
358	0.00673418	0.22140551
359	0.00671858	0.20666119
360	0.0067018	0.21825744
361	0.00668857	0.22243279
362	0.00666679	0.21071197
363	0.00665224	0.21133033
364	0.00665537	0.20863509
365	0.00663896	0.21116268
366	0.00662367	0.21206198
367	0.00661146	0.21073171
368	0.00659787	0.21631185
369	0.00658266	0.21228336
370	0.00657472	0.21185536
371	0.00656522	0.20953275
372	0.00655092	0.22097595
373	0.00654446	0.21260254
374	0.00653015	0.21901916
375	0.0065278	0.2180025
376	0.00651951	0.21352895
377	0.00650458	0.20769265
378	0.00649571	0.20837812
379	0.00649018	0.21837898
380	0.00648119	0.20692579
381	0.00647051	0.21231118
382	0.0064634	0.21674396
383	0.00644865	0.21674985
384	0.0064338	0.212745
385	0.0064265	0.21348249
386	0.00641228	0.21740685
387	0.00640929	0.22057797
388	0.00639134	0.20382784
389	0.0063789	0.21737253
390	0.00637097	0.21225764
391	0.0063699	0.21441804
392	0.00635809	0.21752145
393	0.0063479	0.21725849
394	0.00634354	0.21458352
395	0.00632837	0.21919928
396	0.00631386	0.22562651
397	0.00630436	0.22091159
398	0.00629583	0.21535504
399	0.00628784	0.21476485
400	0.00627334	0.21612977
401	0.00626284	0.2042444
402	0.0062622	0.2144589
403	0.00624916	0.21595913
404	0.00623925	0.2151204
405	0.00622244	0.21896578
406	0.00622087	0.21894762
407	0.00620261	0.21827251
408	0.00618742	0.21639656
409	0.00618164	0.21535549
410	0.00617184	0.21170692
411	0.00616274	0.2198358
412	0.00614537	0.21237336
413	0.0061388	0.21627565
414	0.00612999	0.22403066
415	0.00612053	0.21584472
416	0.00610866	0.2132192
417	0.0060993	0.22219829
418	0.00608556	0.22125209
419	0.00607841	0.22341185
420	0.00607115	0.21799648
421	0.00606191	0.21932492
422	0.00605261	0.22502092
423	0.00604179	0.21744644
424	0.0060376	0.22812596
425	0.00602817	0.22259806
426	0.00601511	0.21852853
427	0.00600403	0.22082726
428	0.00599744	0.22643701
429	0.00598848	0.22467435
430	0.00597731	0.21381457
431	0.00598062	0.21818022
432	0.00596282	0.22424048
433	0.00594868	0.21462785
434	0.00594056	0.21572625
435	0.00593528	0.22072237
436	0.00593054	0.20956953
437	0.00591769	0.22259515
438	0.0059181	0.22397278
439	0.00590169	0.22025184
440	0.00590102	0.21974681
441	0.00589125	0.22015189
442	0.00588052	0.21937643
443	0.00587538	0.22665246
444	0.00586448	0.22046432
445	0.0058639	0.2200664
446	0.00584879	0.22033971
447	0.00584044	0.22051356
448	0.00583865	0.22081897
449	0.00583383	0.21480073
450	0.00582044	0.22129979
451	0.00580883	0.20900216
452	0.00579823	0.21714895
453	0.00578747	0.22191632
454	0.00577697	0.2213316
455	0.00577248	0.22089833
456	0.00576015	0.2218725
457	0.00575243	0.22184781
458	0.00574328	0.2235998
459	0.00574343	0.22124615
460	0.00573767	0.22126081
461	0.00572561	0.22183761
462	0.00571876	0.22462052
463	0.00570456	0.21224581
464	0.00569555	0.22531596
465	0.00568891	0.22348328
466	0.00568762	0.22348991
467	0.00567449	0.22793548
468	0.00566607	0.22673277
469	0.00566041	0.22291123
470	0.00565271	0.22302761
471	0.00565063	0.22509115
472	0.00564996	0.22390955
473	0.00564612	0.23070949
474	0.00563738	0.22124158
475	0.00562542	0.2435946
476	0.00561742	0.22449196
477	0.00561223	0.22088796
478	0.00561023	0.2200056
479	0.0056012	0.22422418
480	0.00560777	0.2198853
481	0.00558394	0.22852042
482	0.00557043	0.22474036
483	0.00557425	0.22471424
484	0.005568	0.22651744
485	0.00555707	0.22950719
486	0.00555087	0.22812106
487	0.0055462	0.22531641
488	0.00553191	0.23022513
489	0.00552362	0.22584407
490	0.00551614	0.22588216
491	0.00551638	0.22931792
492	0.00551874	0.22045763
493	0.005502	0.21827333
494	0.00549993	0.21900243
495	0.00548485	0.23312217
496	0.00547628	0.22545881
497	0.00546589	0.22998363
498	0.0054649	0.22750494
499	0.00546798	0.22109244
500	0.00545375	0.22661844
501	0.00545375	0.23220512
502	0.00545375	0.22731329
503	0.00545375	0.22597095
504	0.00545375	0.23053179
505	0.00545375	0.22711888
506	0.00545375	0.22728326
507	0.00545375	0.2206718
508	0.00545375	0.2277045
509	0.00545375	0.23117145
510	0.00545375	0.23841229
511	0.00545375	0.22844896
512	0.00545375	0.22207016
513	0.00545375	0.23499408
514	0.00545375	0.2369993
515	0.00545375	0.23375861
516	0.00545375	0.23481324
517	0.00545375	0.23008616
518	0.00545375	0.22879509
519	0.00545375	0.23334636
520	0.00545375	0.22670776
521	0.00545375	0.24062657
522	0.00545375	0.22820092
523	0.00545375	0.23404295
524	0.00545375	0.23499161
525	0.00545375	0.23551727
526	0.00545375	0.22997278
527	0.00545375	0.22520451
528	0.00545375	0.2337202
529	0.00545375	0.22974557
530	0.00545375	0.22965989
531	0.00545375	0.26186386
532	0.00545375	0.22957632
533	0.00545375	0.23066897
534	0.00545375	0.23211446
535	0.00545375	0.23198808
536	0.00545375	0.23621625
537	0.00545375	0.25053539
538	0.00545375	0.23047804
539	0.00545375	0.22425619
540	0.00545375	0.23074693
541	0.00545375	0.23653147
542	0.00545375	0.22565652
543	0.00545375	0.23105983
544	0.00545375	0.23329464
545	0.00545375	0.23134737
546	0.00545375	0.22169356
547	0.00545375	0.23147254
548	0.00545375	0.2378329
549	0.00545375	0.23165586
550	0.00545375	0.23292332
551	0.00545375	0.24076895
552	0.00545375	0.23175225
553	0.00545375	0.23325962
554	0.00545375	0.23270693
555	0.00545375	0.23157483
556	0.00545375	0.23162241
557	0.00545375	0.22631356
558	0.00545375	0.23267715
559	0.00545375	0.23461236
560	0.00545375	0.23658376
561	0.00545375	0.22040685
562	0.00545375	0.22805088
563	0.00545375	0.2330027
564	0.00545375	0.2378057
565	0.00545375	0.23317264
566	0.00545375	0.2289911
567	0.00545375	0.23412233
568	0.00545375	0.2338633
569	0.00545375	0.23383704
570	0.00545375	0.23464574
571	0.00545375	0.23452331
572	0.00545375	0.23949105
573	0.00545375	0.23412046
574	0.00545375	0.23518312
575	0.00545375	0.23380637
576	0.00545375	0.23727688
577	0.00545375	0.23949648
578	0.00545375	0.236653
579	0.00545375	0.23039492
580	0.00545375	0.23527947
581	0.00545375	0.22964699
582	0.00545375	0.2363662
583	0.00545375	0.23661785
584	0.00545375	0.23769796
585	0.00545375	0.23406164
586	0.00545375	0.24339774
587	0.00545375	0.23642898
588	0.00545375	0.2303696
589	0.00545375	0.23645537
590	0.00545375	0.23128916
591	0.00545375	0.24037311
592	0.00545375	0.2362972
593	0.00545375	0.23509435
594	0.00545375	0.22983628
595	0.00545375	0.23647259
596	0.00545375	0.2355934
597	0.00545375	0.23588739
598	0.00545375	0.23586138
599	0.00545375	0.23592146
600	0.00545375	0.23549821
601	0.00545375	0.23392468
602	0.00545375	0.23635561
603	0.00545375	0.23739428
604	0.00545375	0.23698195
605	0.00545375	0.23725365
606	0.00545375	0.24293236
607	0.00545375	0.23273296
608	0.00545375	0.23642497
609	0.00545375	0.24540546
610	0.00545375	0.23181763
611	0.00545375	0.23269104
612	0.00545375	0.23833219
613	0.00545375	0.23728801
614	0.00545375	0.23714792
615	0.00545375	0.2390394
616	0.00545375	0.23759882
617	0.00545375	0.23721047
618	0.00545375	0.22853129
619	0.00545375	0.23291472
620	0.00545375	0.23756751
621	0.00545375	0.23937061
622	0.00545375	0.24523587
623	0.00545375	0.23301761
624	0.00545375	0.23759967
625	0.00545375	0.23847581
626	0.00545375	0.23191269
627	0.00545375	0.23901343
628	0.00545375	0.23997296
629	0.00545375	0.24320134
630	0.00545375	0.23839113
631	0.00545375	0.24659666
632	0.00545375	0.23793046
633	0.00545375	0.2337333
634	0.00545375	0.23847653
635	0.00545375	0.23365902
636	0.00545375	0.23844852
637	0.00545375	0.24847474
638	0.00545375	0.24645075
639	0.00545375	0.24326018
640	0.00545375	0.23608333
641	0.00545375	0.24114922
642	0.00545375	0.23999546
643	0.00545375	0.2398235
644	0.00545375	0.24674379
645	0.00545375	0.24489288
646	0.00545375	0.2450269
647	0.00545375	0.25135131
648	0.00545375	0.24020205
649	0.00545375	0.23615637
650	0.00545375	0.24087631
651	0.00545375	0.24850828
652	0.00545375	0.24526509
653	0.00545375	0.24561735
654	0.00545375	0.24502846
655	0.00545375	0.24020508
656	0.00545375	0.2413516
657	0.00545375	0.2369338
658	0.00545375	0.2490763
659	0.00545375	0.24142664
660	0.00545375	0.2451305
661	0.00545375	0.25459544
662	0.00545375	0.24794774
663	0.00545375	0.25156046
664	0.00545375	0.24150224
665	0.00545375	0.2486855
666	0.00545375	0.24185384
667	0.00545375	0.24167753
668	0.00545375	0.23714793
669	0.00545375	0.24230694
670	0.00545375	0.24242515
671	0.00545375	0.24277423
672	0.00545375	0.24410112
673	0.00545375	0.24340393
674	0.00545375	0.24277336
675	0.00545375	0.24344254
676	0.00545375	0.24342907
677	0.00545375	0.24373821
678	0.00545375	0.23709937
679	0.00545375	0.24746508
680	0.00545375	0.24503692
681	0.00545375	0.24349365
682	0.00545375	0.24124484
683	0.00545375	0.24346433
684	0.00545375	0.24327408
685	0.00545375	0.24172115
686	0.00545375	0.24433528
687	0.00545375	0.24508012
688	0.00545375	0.24392707
689	0.00545375	0.24040706
690	0.00545375	0.25081782
691	0.00545375	0.25267947
692	0.00545375	0.2445964
693	0.00545375	0.2468916
694	0.00545375	0.24540865
695	0.00545375	0.24568438
696	0.00545375	0.24541999
697	0.00545375	0.24533012
698	0.00545375	0.24493767
699	0.00545375	0.25033983
700	0.00545375	0.24573243
701	0.00545375	0.24518562
702	0.00545375	0.24615544
703	0.00545375	0.25322078
704	0.00545375	0.24022703
705	0.00545375	0.24520967
706	0.00545375	0.24524668
707	0.00545375	0.24777099
708	0.00545375	0.24514387
709	0.00545375	0.24515115
710	0.00545375	0.25088362
711	0.00545375	0.24490297
712	0.00545375	0.24571461
713	0.00545375	0.24601339
714	0.00545375	0.24594742
715	0.00545375	0.2469742
716	0.00545375	0.24713876
717	0.00545375	0.24721491
718	0.00545375	0.24650747
719	0.00545375	0.24968641
720	0.00545375	0.24737381
721	0.00545375	0.24645102
722	0.00545375	0.24150926
723	0.00545375	0.24636018
724	0.00545375	0.25025352
725	0.00545375	0.24743394
726	0.00545375	0.24603103
727	0.00545375	0.24840893
728	0.00545375	0.25042393
729	0.00545375	0.24784981
730	0.00545375	0.24368434
731	0.00545375	0.24246391
732	0.00545375	0.25873498
733	0.00545375	0.25147718
734	0.00545375	0.24815543
735	0.00545375	0.24849462
736	0.00545375	0.25230511
737	0.00545375	0.2599988
738	0.00545375	0.25297031
739	0.00545375	0.25525202
740	0.00545375	0.24115322
741	0.00545375	0.25283685
742	0.00545375	0.24840426
743	0.00545375	0.248697
744	0.00545375	0.24884492
745	0.00545375	0.25012196
746	0.00545375	0.24952374
747	0.00545375	0.24868899
748	0.00545375	0.2488097
749	0.00545375	0.25022561
750	0.00545375	0.2556161
751	0.00545375	0.24966341
752	0.00545375	0.24868564
753	0.00545375	0.25013529
754	0.00545375	0.25701598
755	0.00545375	0.24941419
756	0.00545375	0.24967115
757	0.00545375	0.24275624
758	0.00545375	0.25162018
759	0.00545375	0.24970534
760	0.00545375	0.25014231
761	0.00545375	0.2498038
762	0.00545375	0.25093406
763	0.00545375	0.25475797
764	0.00545375	0.25032535
765	0.00545375	0.26216808
766	0.00545375	0.25415873
767	0.00545375	0.2521663
768	0.00545375	0.25014633
769	0.00545375	0.23953943
770	0.00545375	0.2516935
771	0.00545375	0.24779788
772	0.00545375	0.25116852
773	0.00545375	0.25151203
774	0.00545375	0.25153105
775	0.00545375	0.25302393
776	0.00545375	0.25888618
777	0.00545375	0.24435728
778	0.00545375	0.26486912
779	0.00545375	0.25124018
780	0.00545375	0.24634544
781	0.00545375	0.24563246
782	0.00545375	0.24832452
783	0.00545375	0.26114263
784	0.00545375	0.25142795
785	0.00545375	0.25210835
786	0.00545375	0.25240819
787	0.00545375	0.25341284
788	0.00545375	0.24490148
789	0.00545375	0.25145706
790	0.00545375	0.25163037
791	0.00545375	0.2515217
792	0.00545375	0.2565422
793	0.00545375	0.25263484
794	0.00545375	0.25306383
795	0.00545375	0.24689072
796	0.00545375	0.25204751
797	0.00545375	0.25269939
798	0.00545375	0.25305144
799	0.00545375	0.24898543
800	0.00545375	0.2581935
801	0.00545375	0.26226252
802	0.00545375	0.25385952
803	0.00545375	0.25214028
804	0.00545375	0.25387435
805	0.00545375	0.25250018
806	0.00545375	0.24936969
807	0.00545375	0.25259481
808	0.00545375	0.25197497
809	0.00545375	0.24568805
810	0.00545375	0.25132376
811	0.00545375	0.25340193
812	0.00545375	0.25467835
813	0.00545375	0.25278012
814	0.00545375	0.25259217
815	0.00545375	0.25348783
816	0.00545375	0.25733155
817	0.00545375	0.25963676
818	0.00545375	0.25328437
819	0.00545375	0.25449596
820	0.00545375	0.25385059
821	0.00545375	0.25276947
822	0.00545375	0.25970098
823	0.00545375	0.24930273
824	0.00545375	0.26036204
825	0.00545375	0.25403208
826	0.00545375	0.25333557
827	0.00545375	0.24835453
828	0.00545375	0.25327917
829	0.00545375	0.25859341
830	0.00545375	0.24948196
831	0.00545375	0.25549583
832	0.00545375	0.25433528
833	0.00545375	0.25880967
834	0.00545375	0.25451281
835	0.00545375	0.25534037
836	0.00545375	0.25417933
837	0.00545375	0.25551591
838	0.00545375	0.25480872
839	0.00545375	0.25724933
840	0.00545375	0.25472481
841	0.00545375	0.2548653
842	0.00545375	0.24867454
843	0.00545375	0.25843384
844	0.00545375	0.25444294
845	0.00545375	0.25992608
846	0.00545375	0.24620137
847	0.00545375	0.25558623
848	0.00545375	0.24963095
849	0.00545375	0.25246753
850	0.00545375	0.26683134
851	0.00545375	0.25483221
852	0.00545375	0.25770903
853	0.00545375	0.25482329
854	0.00545375	0.25567945
855	0.00545375	0.25572049
856	0.00545375	0.25567723
857	0.00545375	0.24882475
858	0.00545375	0.25520892
859	0.00545375	0.25636563
860	0.00545375	0.25963905
861	0.00545375	0.26143238
862	0.00545375	0.25452913
863	0.00545375	0.25545621
864	0.00545375	0.25579088
865	0.00545375	0.26406274
866	0.00545375	0.25613947
867	0.00545375	0.25108989
868	0.00545375	0.25572764
869	0.00545375	0.26146389
870	0.00545375	0.25643253
871	0.00545375	0.25556382
872	0.00545375	0.24993069
873	0.00545375	0.26152227
874	0.00545375	0.25746913
875	0.00545375	0.25557121
876	0.00545375	0.26252934
877	0.00545375	0.2669977
878	0.00545375	0.25595858
879	0.00545375	0.25158309
880	0.00545375	0.2569688
881	0.00545375	0.25636263
882	0.00545375	0.25633711
883	0.00545375	0.26076265
884	0.00545375	0.25271958
885	0.00545375	0.25015055
886	0.00545375	0.25695488
887	0.00545375	0.26498201
888	0.00545375	0.25039104
889	0.00545375	0.26283062
890	0.00545375	0.2585294
891	0.00545375	0.25173709
892	0.00545375	0.25908101
893	0.00545375	0.25683364
894	0.00545375	0.25702518
895	0.00545375	0.26031296
896	0.00545375	0.25731188
897	0.00545375	0.25719489
898	0.00545375	0.25873289
899	0.00545375	0.25732237
900	0.00545375	0.26203003
901	0.00545375	0.25844507
902	0.00545375	0.2637792
903	0.00545375	0.2620844
904	0.00545375	0.25705109
905	0.00545375	0.25292987
906	0.00545375	0.25755468
907	0.00545375	0.25774467
908	0.00545375	0.26360823
909	0.00545375	0.25861664
910	0.00545375	0.25771021
911	0.00545375	0.25818779
912	0.00545375	0.26153111
913	0.00545375	0.25829089
914	0.00545375	0.25728322
915	0.00545375	0.26077416
916	0.00545375	0.2577674
917	0.00545375	0.26270607
918	0.00545375	0.2588269
919	0.00545375	0.26809187
920	0.00545375	0.25303149
921	0.00545375	0.26208502
922	0.00545375	0.25825482
923	0.00545375	0.25675154
924	0.00545375	0.25868732
925	0.00545375	0.25228259
926	0.00545375	0.2539091
927	0.00545375	0.25918663
928	0.00545375	0.25735603
929	0.00545375	0.25152967
930	0.00545375	0.257571
931	0.00545375	0.25784597
932	0.00545375	0.2592086
933	0.00545375	0.25090949
934	0.00545375	0.26802049
935	0.00545375	0.26375629
936	0.00545375	0.25900172
937	0.00545375	0.26295911
938	0.00545375	0.25826243
939	0.00545375	0.24912506
940	0.00545375	0.26030276
941	0.00545375	0.25780562
942	0.00545375	0.25866367
943	0.00545375	0.26125207
944	0.00545375	0.26003946
945	0.00545375	0.26055904
946	0.00545375	0.26428329
947	0.00545375	0.25953802
948	0.00545375	0.2643823
949	0.00545375	0.25405294
950	0.00545375	0.25347767
951	0.00545375	0.25809236
952	0.00545375	0.25819253
953	0.00545375	0.25907569
954	0.00545375	0.26027617
955	0.00545375	0.25440875
956	0.00545375	0.25765765
957	0.00545375	0.25859749
958	0.00545375	0.25889873
959	0.00545375	0.26380448
960	0.00545375	0.26395148
961	0.00545375	0.26363736
962	0.00545375	0.25849045
963	0.00545375	0.25934136
964	0.00545375	0.25922323
965	0.00545375	0.26224415
966	0.00545375	0.26004746
967	0.00545375	0.26100066
968	0.00545375	0.26069638
969	0.00545375	0.26012105
970	0.00545375	0.25965694
971	0.00545375	0.25244445
972	0.00545375	0.27218491
973	0.00545375	0.2487281
974	0.00545375	0.2600354
975	0.00545375	0.26536608
976	0.00545375	0.25277162
977	0.00545375	0.25696536
978	0.00545375	0.25958184
979	0.00545375	0.26140986
980	0.00545375	0.25461462
981	0.00545375	0.2533671
982	0.00545375	0.26377768
983	0.00545375	0.26045078
984	0.00545375	0.26054016
985	0.00545375	0.24848579
986	0.00545375	0.26473039
987	0.00545375	0.26158813
988	0.00545375	0.25345833
989	0.00545375	0.2611335
990	0.00545375	0.25943275
991	0.00545375	0.2623289
992	0.00545375	0.2810541
993	0.00545375	0.26167631
994	0.00545375	0.26057884
995	0.00545375	0.26570581
996	0.00545375	0.26160305
997	0.00545375	0.26193304
998	0.00545375	0.26159883
999	0.00545375	0.26061783
1000	0.00545375	0.2652901


==> Data/prob_thresh.txt <==
x   y
0   0.8647
18000   0.8647 

==> Data/sgd_dot.txt <==
comm_round	perfect_dense_dot	dense_mv_dot
500	0.9149	0.8824
501	0.9149	0.8824
502	0.9149	0.8824
503	0.9149	0.8824
504	0.9149	0.8824
505	0.9149	0.8824
506	0.9149	0.8824
507	0.9149	0.8824
508	0.9149	0.8824
509	0.9149	0.8824
510	0.9149	0.8824
511	0.9149	0.8824
512	0.9149	0.8824
513	0.9149	0.8824
514	0.9149	0.8824
515	0.9149	0.8824
516	0.9149	0.8824
517	0.9149	0.8824
518	0.9149	0.8824
519	0.9149	0.8824
520	0.9149	0.8824
521	0.9149	0.8824
522	0.9149	0.8824
523	0.9149	0.8824
524	0.9149	0.8824
525	0.9149	0.8824
526	0.9149	0.8824
527	0.9149	0.8824
528	0.9149	0.8824
529	0.9149	0.8824
530	0.9149	0.8824
531	0.9149	0.8824
532	0.9149	0.8824
533	0.9149	0.8824
534	0.9149	0.8824
535	0.9149	0.8824
536	0.9149	0.8824
537	0.9149	0.8824
538	0.9149	0.8824
539	0.9149	0.8824
540	0.9149	0.8824
541	0.9149	0.8824
542	0.9149	0.8824
543	0.9149	0.8824
544	0.9149	0.8824
545	0.9149	0.8824
546	0.9149	0.8824
547	0.9149	0.8824
548	0.9149	0.8824
549	0.9149	0.8824
550	0.9149	0.8824
551	0.9149	0.8824
552	0.9149	0.8824
553	0.9149	0.8824
554	0.9149	0.8824
555	0.9149	0.8824
556	0.9149	0.8824
557	0.9149	0.8824
558	0.9149	0.8824
559	0.9149	0.8824
560	0.9149	0.8824
561	0.9149	0.8824
562	0.9149	0.8824
563	0.9149	0.8824
564	0.9149	0.8824
565	0.9149	0.8824
566	0.9149	0.8824
567	0.9149	0.8824
568	0.9149	0.8824
569	0.9149	0.8824
570	0.9149	0.8824
571	0.9149	0.8824
572	0.9149	0.8824
573	0.9149	0.8824
574	0.9149	0.8824
575	0.9149	0.8824
576	0.9149	0.8824
577	0.9149	0.8824
578	0.9149	0.8824
579	0.9149	0.8824
580	0.9149	0.8824
581	0.9149	0.8824
582	0.9149	0.8824
583	0.9149	0.8824
584	0.9149	0.8824
585	0.9149	0.8824
586	0.9149	0.8824
587	0.9149	0.8824
588	0.9149	0.8824
589	0.9149	0.8824
590	0.9149	0.8824
591	0.9149	0.8824
592	0.9149	0.8824
593	0.9149	0.8824
594	0.9149	0.8824
595	0.9149	0.8824
596	0.9149	0.8824
597	0.9149	0.8824
598	0.9149	0.8824
599	0.9149	0.8824
600	0.9149	0.8824
601	0.9149	0.8824
602	0.9149	0.8824
603	0.9149	0.8824
604	0.9149	0.8824
605	0.9149	0.8824
606	0.9149	0.8824
607	0.9149	0.8824
608	0.9149	0.8824
609	0.9149	0.8824
610	0.9149	0.8824
611	0.9149	0.8824
612	0.9149	0.8824
613	0.9149	0.8824
614	0.9149	0.8824
615	0.9149	0.8824
616	0.9149	0.8824
617	0.9149	0.8824
618	0.9149	0.8824
619	0.9149	0.8824
620	0.9149	0.8824
621	0.9149	0.8824
622	0.9149	0.8824
623	0.9149	0.8824
624	0.9149	0.8824
625	0.9149	0.8824
626	0.9149	0.8824
627	0.9149	0.8824
628	0.9149	0.8824
629	0.9149	0.8824
630	0.9149	0.8824
631	0.9149	0.8824
632	0.9149	0.8824
633	0.9149	0.8824
634	0.9149	0.8824
635	0.9149	0.8824
636	0.9149	0.8824
637	0.9149	0.8824
638	0.9149	0.8824
639	0.9149	0.8824
640	0.9149	0.8824
641	0.9149	0.8824
642	0.9149	0.8824
643	0.9149	0.8824
644	0.9149	0.8824
645	0.9149	0.8824
646	0.9149	0.8824
647	0.9149	0.8824
648	0.9149	0.8824
649	0.9149	0.8824
650	0.9149	0.8824
651	0.9149	0.8824
652	0.9149	0.8824
653	0.9149	0.8824
654	0.9149	0.8824
655	0.9149	0.8824
656	0.9149	0.8824
657	0.9149	0.8824
658	0.9149	0.8824
659	0.9149	0.8824
660	0.9149	0.8824
661	0.9149	0.8824
662	0.9149	0.8824
663	0.9149	0.8824
664	0.9149	0.8824
665	0.9149	0.8824
666	0.9149	0.8824
667	0.9149	0.8824
668	0.9149	0.8824
669	0.9149	0.8824
670	0.9149	0.8824
671	0.9149	0.8824
672	0.9149	0.8824
673	0.9149	0.8824
674	0.9149	0.8824
675	0.9149	0.8824
676	0.9149	0.8824
677	0.9149	0.8824
678	0.9149	0.8824
679	0.9149	0.8824
680	0.9149	0.8824
681	0.9149	0.8824
682	0.9149	0.8824
683	0.9149	0.8824
684	0.9149	0.8824
685	0.9149	0.8824
686	0.9149	0.8824
687	0.9149	0.8824
688	0.9149	0.8824
689	0.9149	0.8824
690	0.9149	0.8824
691	0.9149	0.8824
692	0.9149	0.8824
693	0.9149	0.8824
694	0.9149	0.8824
695	0.9149	0.8824
696	0.9149	0.8824
697	0.9149	0.8824
698	0.9149	0.8824
699	0.9149	0.8824
700	0.9149	0.8824
701	0.9149	0.8824
702	0.9149	0.8824
703	0.9149	0.8824
704	0.9149	0.8824
705	0.9149	0.8824
706	0.9149	0.8824
707	0.9149	0.8824
708	0.9149	0.8824
709	0.9149	0.8824
710	0.9149	0.8824
711	0.9149	0.8824
712	0.9149	0.8824
713	0.9149	0.8824
714	0.9149	0.8824
715	0.9149	0.8824
716	0.9149	0.8824
717	0.9149	0.8824
718	0.9149	0.8824
719	0.9149	0.8824
720	0.9149	0.8824
721	0.9149	0.8824
722	0.9149	0.8824
723	0.9149	0.8824
724	0.9149	0.8824
725	0.9149	0.8824
726	0.9149	0.8824
727	0.9149	0.8824
728	0.9149	0.8824
729	0.9149	0.8824
730	0.9149	0.8824
731	0.9149	0.8824
732	0.9149	0.8824
733	0.9149	0.8824
734	0.9149	0.8824
735	0.9149	0.8824
736	0.9149	0.8824
737	0.9149	0.8824
738	0.9149	0.8824
739	0.9149	0.8824
740	0.9149	0.8824
741	0.9149	0.8824
742	0.9149	0.8824
743	0.9149	0.8824
744	0.9149	0.8824
745	0.9149	0.8824
746	0.9149	0.8824
747	0.9149	0.8824
748	0.9149	0.8824
749	0.9149	0.8824
750	0.9149	0.8824
751	0.9149	0.8824
752	0.9149	0.8824
753	0.9149	0.8824
754	0.9149	0.8824
755	0.9149	0.8824
756	0.9149	0.8824
757	0.9149	0.8824
758	0.9149	0.8824
759	0.9149	0.8824
760	0.9149	0.8824
761	0.9149	0.8824
762	0.9149	0.8824
763	0.9149	0.8824
764	0.9149	0.8824
765	0.9149	0.8824
766	0.9149	0.8824
767	0.9149	0.8824
768	0.9149	0.8824
769	0.9149	0.8824
770	0.9149	0.8824
771	0.9149	0.8824
772	0.9149	0.8824
773	0.9149	0.8824
774	0.9149	0.8824
775	0.9149	0.8824
776	0.9149	0.8824
777	0.9149	0.8824
778	0.9149	0.8824
779	0.9149	0.8824
780	0.9149	0.8824
781	0.9149	0.8824
782	0.9149	0.8824
783	0.9149	0.8824
784	0.9149	0.8824
785	0.9149	0.8824
786	0.9149	0.8824
787	0.9149	0.8824
788	0.9149	0.8824
789	0.9149	0.8824
790	0.9149	0.8824
791	0.9149	0.8824
792	0.9149	0.8824
793	0.9149	0.8824
794	0.9149	0.8824
795	0.9149	0.8824
796	0.9149	0.8824
797	0.9149	0.8824
798	0.9149	0.8824
799	0.9149	0.8824
800	0.9149	0.8824
801	0.9149	0.8824
802	0.9149	0.8824
803	0.9149	0.8824
804	0.9149	0.8824
805	0.9149	0.8824
806	0.9149	0.8824
807	0.9149	0.8824
808	0.9149	0.8824
809	0.9149	0.8824
810	0.9149	0.8824
811	0.9149	0.8824
812	0.9149	0.8824
813	0.9149	0.8824
814	0.9149	0.8824
815	0.9149	0.8824
816	0.9149	0.8824
817	0.9149	0.8824
818	0.9149	0.8824
819	0.9149	0.8824
820	0.9149	0.8824
821	0.9149	0.8824
822	0.9149	0.8824
823	0.9149	0.8824
824	0.9149	0.8824
825	0.9149	0.8824
826	0.9149	0.8824
827	0.9149	0.8824
828	0.9149	0.8824
829	0.9149	0.8824
830	0.9149	0.8824
831	0.9149	0.8824
832	0.9149	0.8824
833	0.9149	0.8824
834	0.9149	0.8824
835	0.9149	0.8824
836	0.9149	0.8824
837	0.9149	0.8824
838	0.9149	0.8824
839	0.9149	0.8824
840	0.9149	0.8824
841	0.9149	0.8824
842	0.9149	0.8824
843	0.9149	0.8824
844	0.9149	0.8824
845	0.9149	0.8824
846	0.9149	0.8824
847	0.9149	0.8824
848	0.9149	0.8824
849	0.9149	0.8824
850	0.9149	0.8824
851	0.9149	0.8824
852	0.9149	0.8824
853	0.9149	0.8824
854	0.9149	0.8824
855	0.9149	0.8824
856	0.9149	0.8824
857	0.9149	0.8824
858	0.9149	0.8824
859	0.9149	0.8824
860	0.9149	0.8824
861	0.9149	0.8824
862	0.9149	0.8824
863	0.9149	0.8824
864	0.9149	0.8824
865	0.9149	0.8824
866	0.9149	0.8824
867	0.9149	0.8824
868	0.9149	0.8824
869	0.9149	0.8824
870	0.9149	0.8824
871	0.9149	0.8824
872	0.9149	0.8824
873	0.9149	0.8824
874	0.9149	0.8824
875	0.9149	0.8824
876	0.9149	0.8824
877	0.9149	0.8824
878	0.9149	0.8824
879	0.9149	0.8824
880	0.9149	0.8824
881	0.9149	0.8824
882	0.9149	0.8824
883	0.9149	0.8824
884	0.9149	0.8824
885	0.9149	0.8824
886	0.9149	0.8824
887	0.9149	0.8824
888	0.9149	0.8824
889	0.9149	0.8824
890	0.9149	0.8824
891	0.9149	0.8824
892	0.9149	0.8824
893	0.9149	0.8824
894	0.9149	0.8824
895	0.9149	0.8824
896	0.9149	0.8824
897	0.9149	0.8824
898	0.9149	0.8824
899	0.9149	0.8824
900	0.9149	0.8824
901	0.9149	0.8824
902	0.9149	0.8824
903	0.9149	0.8824
904	0.9149	0.8824
905	0.9149	0.8824
906	0.9149	0.8824
907	0.9149	0.8824
908	0.9149	0.8824
909	0.9149	0.8824
910	0.9149	0.8824
911	0.9149	0.8824
912	0.9149	0.8824
913	0.9149	0.8824
914	0.9149	0.8824
915	0.9149	0.8824
916	0.9149	0.8824
917	0.9149	0.8824
918	0.9149	0.8824
919	0.9149	0.8824
920	0.9149	0.8824
921	0.9149	0.8824
922	0.9149	0.8824
923	0.9149	0.8824
924	0.9149	0.8824
925	0.9149	0.8824
926	0.9149	0.8824
927	0.9149	0.8824
928	0.9149	0.8824
929	0.9149	0.8824
930	0.9149	0.8824
931	0.9149	0.8824
932	0.9149	0.8824
933	0.9149	0.8824
934	0.9149	0.8824
935	0.9149	0.8824
936	0.9149	0.8824
937	0.9149	0.8824
938	0.9149	0.8824
939	0.9149	0.8824
940	0.9149	0.8824
941	0.9149	0.8824
942	0.9149	0.8824
943	0.9149	0.8824
944	0.9149	0.8824
945	0.9149	0.8824
946	0.9149	0.8824
947	0.9149	0.8824
948	0.9149	0.8824
949	0.9149	0.8824
950	0.9149	0.8824
951	0.9149	0.8824
952	0.9149	0.8824
953	0.9149	0.8824
954	0.9149	0.8824
955	0.9149	0.8824
956	0.9149	0.8824
957	0.9149	0.8824
958	0.9149	0.8824
959	0.9149	0.8824
960	0.9149	0.8824
961	0.9149	0.8824
962	0.9149	0.8824
963	0.9149	0.8824
964	0.9149	0.8824
965	0.9149	0.8824
966	0.9149	0.8824
967	0.9149	0.8824
968	0.9149	0.8824
969	0.9149	0.8824
970	0.9149	0.8824
971	0.9149	0.8824
972	0.9149	0.8824
973	0.9149	0.8824
974	0.9149	0.8824
975	0.9149	0.8824
976	0.9149	0.8824
977	0.9149	0.8824
978	0.9149	0.8824
979	0.9149	0.8824
980	0.9149	0.8824
981	0.9149	0.8824
982	0.9149	0.8824
983	0.9149	0.8824
984	0.9149	0.8824
985	0.9149	0.8824
986	0.9149	0.8824
987	0.9149	0.8824
988	0.9149	0.8824
989	0.9149	0.8824
990	0.9149	0.8824
991	0.9149	0.8824
992	0.9149	0.8824
993	0.9149	0.8824
994	0.9149	0.8824
995	0.9149	0.8824
996	0.9149	0.8824
997	0.9149	0.8824
998	0.9149	0.8824
999	0.9149	0.8824
1000	0.9149	0.8824


==> Data/sgd_solid_1000.txt <==
comm_round	testacc2	testacc3
1	0.1037	0.1026
2	0.1058	0.104
3	0.1086	0.1046
4	0.1116	0.1061
5	0.1143	0.1093
6	0.1208	0.1118
7	0.1261	0.1144
8	0.131	0.1187
9	0.13950001	0.1232
10	0.1424	0.1292
11	0.1455	0.13590001
12	0.1464	0.14139999
13	0.1515	0.1459
14	0.1587	0.15019999
15	0.16	0.1557
16	0.1603	0.1557
17	0.16940001	0.1635
18	0.1734	0.1681
19	0.1876	0.1829
20	0.1892	0.1988
21	0.1943	0.2075
22	0.2024	0.2089
23	0.2097	0.21799999
24	0.2279	0.227
25	0.235	0.23899999
26	0.2458	0.24869999
27	0.2599	0.2633
28	0.2678	0.27919999
29	0.27900001	0.29980001
30	0.29460001	0.2965
31	0.30140001	0.30320001
32	0.30899999	0.31259999
33	0.31209999	0.32010001
34	0.3109	0.31990001
35	0.31990001	0.3231
36	0.32749999	0.3346
37	0.33469999	0.34150001
38	0.3258	0.35280001
39	0.33629999	0.3583
40	0.33899999	0.36790001
41	0.3378	0.3734
42	0.33849999	0.37529999
43	0.34599999	0.37439999
44	0.35280001	0.37099999
45	0.36050001	0.37740001
46	0.37599999	0.39269999
47	0.3752	0.40239999
48	0.3888	0.42399999
49	0.38010001	0.43920001
50	0.38710001	0.45280001
51	0.40020001	0.45449999
52	0.40329999	0.4558
53	0.40779999	0.46180001
54	0.41690001	0.4605
55	0.42300001	0.458
56	0.43290001	0.45590001
57	0.45070001	0.4734
58	0.45289999	0.4822
59	0.45030001	0.48590001
60	0.46250001	0.49630001
61	0.4655	0.49439999
62	0.4673	0.50730002
63	0.46990001	0.50730002
64	0.4718	0.52170002
65	0.47150001	0.5298
66	0.47909999	0.53380001
67	0.48249999	0.54170001
68	0.49270001	0.54540002
69	0.50400001	0.54519999
70	0.50980002	0.55409998
71	0.50389999	0.57969999
72	0.51539999	0.58890003
73	0.52749997	0.59909999
74	0.53210002	0.61220002
75	0.5341	0.6275
76	0.54500002	0.6261
77	0.54710001	0.62290001
78	0.5553	0.63529998
79	0.55620003	0.64560002
80	0.56010002	0.65280002
81	0.57080001	0.65359998
82	0.58060002	0.67510003
83	0.5916	0.6796
84	0.60119998	0.68650001
85	0.6189	0.6893
86	0.62349999	0.69950002
87	0.6225	0.69929999
88	0.6182	0.69929999
89	0.6304	0.70300001
90	0.64810002	0.70789999
91	0.65600002	0.70929998
92	0.66039997	0.70969999
93	0.6627	0.70990002
94	0.66619998	0.72049999
95	0.67110002	0.72860003
96	0.67589998	0.72930002
97	0.68199998	0.73159999
98	0.68440002	0.73439997
99	0.69150001	0.73790002
100	0.70300001	0.7414
101	0.7094	0.7432
102	0.71149999	0.74239999
103	0.71420002	0.74589998
104	0.71210003	0.74680001
105	0.71539998	0.74659997
106	0.71749997	0.74699998
107	0.72039998	0.75040001
108	0.7198	0.75269997
109	0.71749997	0.75669998
110	0.71890002	0.75959998
111	0.72119999	0.76209998
112	0.72210002	0.76340002
113	0.72549999	0.76560003
114	0.73040003	0.76929998
115	0.7324	0.7687
116	0.73040003	0.76740003
117	0.73210001	0.7658
118	0.74739999	0.77130002
119	0.74330002	0.77389997
120	0.74739999	0.77719998
121	0.74959999	0.77160001
122	0.75220001	0.77340001
123	0.75700003	0.77359998
124	0.75440001	0.77460003
125	0.75929999	0.78280002
126	0.7586	0.7841
127	0.75830001	0.79170001
128	0.7615	0.79180002
129	0.76380002	0.79000002
130	0.7626	0.79159999
131	0.76539999	0.79220003
132	0.76599997	0.7931
133	0.76480001	0.79479998
134	0.76859999	0.79400003
135	0.76999998	0.79339999
136	0.77179998	0.79689997
137	0.76910001	0.79909998
138	0.77450001	0.80379999
139	0.7755	0.80220002
140	0.77819997	0.80180001
141	0.77960002	0.80180001
142	0.77899998	0.80589998
143	0.78079998	0.80419999
144	0.78070003	0.80589998
145	0.77499998	0.80599999
146	0.77679998	0.8053
147	0.77429998	0.80849999
148	0.7791	0.80940002
149	0.78149998	0.81599998
150	0.78369999	0.815
151	0.78680003	0.81370002
152	0.78729999	0.81489998
153	0.78680003	0.81110001
154	0.79000002	0.80919999
155	0.792	0.81720001
156	0.792	0.81419998
157	0.79500002	0.81840003
158	0.79579997	0.81910002
159	0.79509997	0.8186
160	0.79750001	0.8193
161	0.80089998	0.82090002
162	0.79570001	0.82230002
163	0.79699999	0.82279998
164	0.7956	0.82190001
165	0.80180001	0.8247
166	0.80379999	0.82630002
167	0.8035	0.82770002
168	0.80419999	0.82660002
169	0.80070001	0.82709998
170	0.8075	0.82779998
171	0.80800003	0.82889998
172	0.8046	0.82849997
173	0.81190002	0.83209997
174	0.80909997	0.83240002
175	0.81029999	0.8348
176	0.80849999	0.83450001
177	0.81169999	0.8337
178	0.81330001	0.8355
179	0.80970001	0.8369
180	0.81040001	0.83520001
181	0.81129998	0.83590001
182	0.81309998	0.83670002
183	0.815	0.83840001
184	0.81830001	0.84149998
185	0.81959999	0.84069997
186	0.81770003	0.83950001
187	0.82069999	0.84069997
188	0.81910002	0.83939999
189	0.81919998	0.84020001
190	0.82099998	0.84039998
191	0.82499999	0.84069997
192	0.8258	0.84320003
193	0.82770002	0.84170002
194	0.82160002	0.84420002
195	0.82459998	0.8434
196	0.82569999	0.84600002
197	0.82609999	0.8452
198	0.82389998	0.84780002
199	0.8251	0.84640002
200	0.82700002	0.84890002
201	0.82859999	0.84939998
202	0.82980001	0.84969997
203	0.82959998	0.83929998
204	0.83060002	0.84549999
205	0.83039999	0.84930003
206	0.8312	0.8506
207	0.82959998	0.85360003
208	0.83660001	0.85479999
209	0.8344	0.85509998
210	0.83050001	0.85369998
211	0.83289999	0.8545
212	0.83410001	0.8538
213	0.82990003	0.85399997
214	0.83359998	0.85439998
215	0.83420002	0.8531
216	0.83600003	0.8545
217	0.838	0.8585
218	0.83749998	0.85710001
219	0.83829999	0.85699999
220	0.83829999	0.85680002
221	0.84200001	0.85829997
222	0.83990002	0.8585
223	0.83670002	0.8592
224	0.83880001	0.85900003
225	0.83719999	0.86140001
226	0.8348	0.85769999
227	0.83060002	0.85930002
228	0.83700001	0.86180001
229	0.83950001	0.8624
230	0.838	0.85970002
231	0.84179997	0.86189997
232	0.84380001	0.8617
233	0.84429997	0.8635
234	0.84560001	0.86189997
235	0.84359998	0.86250001
236	0.84549999	0.86470002
237	0.8434	0.86489999
238	0.84310001	0.86339998
239	0.84600002	0.86470002
240	0.847	0.86339998
241	0.84509999	0.86489999
242	0.84560001	0.86519998
243	0.84200001	0.8642
244	0.85030001	0.86390001
245	0.85009998	0.86790001
246	0.84530002	0.86690003
247	0.8459	0.86449999
248	0.84799999	0.86519998
249	0.8448	0.86409998
250	0.84710002	0.86559999
251	0.85250002	0.86809999
252	0.85390002	0.86849999
253	0.85549998	0.86839998
254	0.8567	0.86900002
255	0.85759997	0.86979997
256	0.85509998	0.86720002
257	0.85369998	0.8678
258	0.8524	0.86799997
259	0.85570002	0.86769998
260	0.85650003	0.86919999
261	0.8585	0.87010002
262	0.85659999	0.87050003
263	0.85729998	0.86949998
264	0.8574	0.87059999
265	0.85799998	0.87190002
266	0.85820001	0.87029999
267	0.85890001	0.87019998
268	0.85960001	0.87159997
269	0.8603	0.87159997
270	0.8592	0.87239999
271	0.86129999	0.87169999
272	0.86250001	0.86989999
273	0.8628	0.87010002
274	0.86409998	0.87199998
275	0.86400002	0.87199998
276	0.86369997	0.87
277	0.8617	0.87300003
278	0.86260003	0.87089998
279	0.8617	0.8725
280	0.86409998	0.87309998
281	0.86489999	0.87260002
282	0.86400002	0.87010002
283	0.86629999	0.86989999
284	0.86570001	0.87339997
285	0.86129999	0.87550002
286	0.8624	0.87379998
287	0.8624	0.8739
288	0.86489999	0.87400001
289	0.86699998	0.8739
290	0.86390001	0.87440002
291	0.86510003	0.8743
292	0.86659998	0.87480003
293	0.8653	0.8743
294	0.86269999	0.87550002
295	0.86040002	0.87660003
296	0.86229998	0.87629998
297	0.8628	0.87730002
298	0.86320001	0.87769997
299	0.86299998	0.87800002
300	0.86080003	0.87629998
301	0.86189997	0.87739998
302	0.86119998	0.87709999
303	0.86309999	0.87699997
304	0.86500001	0.8786
305	0.86720002	0.8757
306	0.86760002	0.87629998
307	0.86449999	0.87730002
308	0.86210001	0.87849998
309	0.86559999	0.87949997
310	0.86809999	0.87840003
311	0.8664	0.87540001
312	0.86570001	0.87910002
313	0.86949998	0.87769997
314	0.86699998	0.87510002
315	0.86589998	0.87550002
316	0.866	0.87830001
317	0.86919999	0.8793
318	0.86940002	0.88059998
319	0.8707	0.8775
320	0.86970001	0.87919998
321	0.87019998	0.88129997
322	0.86839998	0.88029999
323	0.86909997	0.87830001
324	0.87089998	0.88120002
325	0.86430001	0.88190001
326	0.86739999	0.88059998
327	0.87059999	0.88050002
328	0.8714	0.88020003
329	0.87300003	0.87709999
330	0.87129998	0.87800002
331	0.86900002	0.88080001
332	0.8678	0.88069999
333	0.87269998	0.88069999
334	0.87010002	0.88139999
335	0.86790001	0.8811
336	0.86790001	0.88129997
337	0.8646	0.88190001
338	0.87169999	0.88099998
339	0.87349999	0.8829
340	0.87379998	0.8822
341	0.86870003	0.88120002
342	0.87230003	0.8836
343	0.8739	0.8822
344	0.87199998	0.88029999
345	0.87010002	0.88419998
346	0.87220001	0.8829
347	0.87269998	0.88270003
348	0.8732	0.88349998
349	0.87370002	0.8822
350	0.87349999	0.88279998
351	0.87300003	0.8847
352	0.87360001	0.88389999
353	0.875	0.88700002
354	0.87529999	0.88679999
355	0.87330002	0.88620001
356	0.86830002	0.88550001
357	0.86229998	0.88510001
358	0.86629999	0.88190001
359	0.87180001	0.88480002
360	0.87080002	0.88370001
361	0.86900002	0.88319999
362	0.8689	0.88389999
363	0.8599	0.88300002
364	0.86430001	0.88349998
365	0.87370002	0.88389999
366	0.87199998	0.88510001
367	0.8653	0.88419998
368	0.86790001	0.88669997
369	0.8689	0.88510001
370	0.8707	0.88330001
371	0.87440002	0.88270003
372	0.87269998	0.88389999
373	0.87440002	0.88700002
374	0.87540001	0.88230002
375	0.87739998	0.88730001
376	0.87739998	0.8872
377	0.87830001	0.88609999
378	0.87629998	0.88819999
379	0.87550002	0.88749999
380	0.87129998	0.8865
381	0.8743	0.88620001
382	0.87660003	0.8883
383	0.87779999	0.88840002
384	0.87949997	0.88910002
385	0.87849998	0.88870001
386	0.87959999	0.88980001
387	0.87959999	0.88510001
388	0.87919998	0.88459998
389	0.87879997	0.88489997
390	0.87769997	0.88599998
391	0.87989998	0.88789999
392	0.8811	0.88859999
393	0.88200003	0.88609999
394	0.8822	0.88749999
395	0.88230002	0.88730001
396	0.88160002	0.8876
397	0.87980002	0.88550001
398	0.8779	0.88520002
399	0.88349998	0.88800001
400	0.88489997	0.88660002
401	0.88440001	0.88880002
402	0.88440001	0.8897
403	0.87900001	0.88959998
404	0.8818	0.88749999
405	0.88230002	0.8854
406	0.88190001	0.88870001
407	0.88389999	0.88819999
408	0.88029999	0.88679999
409	0.88300002	0.88749999
410	0.8829	0.88840002
411	0.8804	0.88590002
412	0.88209999	0.88880002
413	0.88300002	0.88800001
414	0.88270003	0.88959998
415	0.884	0.88870001
416	0.88349998	0.88840002
417	0.88300002	0.88480002
418	0.88239998	0.88800001
419	0.88260001	0.88849998
420	0.88440001	0.88889998
421	0.88319999	0.88919997
422	0.87870002	0.88679999
423	0.88059998	0.88880002
424	0.88230002	0.8908
425	0.8836	0.89179999
426	0.88370001	0.89130002
427	0.88349998	0.88959998
428	0.88090003	0.8872
429	0.88380003	0.88709998
430	0.8829	0.889
431	0.8779	0.89109999
432	0.88300002	0.89219999
433	0.88370001	0.89160001
434	0.88529998	0.89039999
435	0.87620002	0.89109999
436	0.88150001	0.89099997
437	0.8822	0.89219999
438	0.88550001	0.89060003
439	0.88690001	0.89039999
440	0.88340002	0.88999999
441	0.88309997	0.89170003
442	0.88349998	0.88990003
443	0.88620001	0.89120001
444	0.88559997	0.8919
445	0.88529998	0.89039999
446	0.88819999	0.88910002
447	0.8872	0.89109999
448	0.88770002	0.89240003
449	0.88779998	0.89240003
450	0.88739997	0.89249998
451	0.88870001	0.89230001
452	0.88590002	0.89090002
453	0.8858	0.89300001
454	0.88630003	0.89099997
455	0.8872	0.89249998
456	0.88059998	0.89160001
457	0.884	0.89069998
458	0.89050001	0.89160001
459	0.88679999	0.88889998
460	0.88810003	0.89300001
461	0.88700002	0.89230001
462	0.88599998	0.89279997
463	0.88669997	0.89340001
464	0.88950002	0.89200002
465	0.88950002	0.88919997
466	0.88859999	0.89099997
467	0.88929999	0.89270002
468	0.88800001	0.89240003
469	0.88800001	0.89310002
470	0.88529998	0.89300001
471	0.88389999	0.89160001
472	0.88669997	0.89289999
473	0.88529998	0.89310002
474	0.88630003	0.89429998
475	0.88440001	0.89230001
476	0.8854	0.89270002
477	0.8876	0.89429998
478	0.88840002	0.89450002
479	0.88919997	0.8933
480	0.884	0.89459997
481	0.88669997	0.89340001
482	0.88690001	0.89230001
483	0.88739997	0.89139998
484	0.88520002	0.89349997
485	0.88599998	0.89420003
486	0.88700002	0.89609998
487	0.88840002	0.89539999
488	0.88679999	0.89450002
489	0.88679999	0.89399999
490	0.88730001	0.89179999
491	0.87879997	0.89120001
492	0.88679999	0.89020002
493	0.88440001	0.89170003
494	0.8876	0.89230001
495	0.88749999	0.8926
496	0.8858	0.89289999
497	0.8854	0.89469999
498	0.88440001	0.89389998
499	0.88870001	0.8933
500	0.89120001	0.89410001
501	0.89029998	0.89499998
502	0.89160001	0.89490002
503	0.88529998	0.8944
504	0.88440001	0.89380002
505	0.88690001	0.89450002
506	0.88669997	0.89499998
507	0.88800001	0.89529997
508	0.88950002	0.89300001
509	0.8883	0.89099997
510	0.88919997	0.89410001
511	0.88950002	0.8944
512	0.88940001	0.89270002
513	0.89029998	0.89399999
514	0.88810003	0.89609998
515	0.89050001	0.89399999
516	0.89050001	0.8951
517	0.8908	0.8969
518	0.88849998	0.89780003
519	0.88840002	0.89490002
520	0.8883	0.89270002
521	0.88910002	0.89240003
522	0.88749999	0.89469999
523	0.88950002	0.89749998
524	0.89090002	0.8976
525	0.8901	0.89600003
526	0.8901	0.8973
527	0.88940001	0.898
528	0.88950002	0.89539999
529	0.8883	0.89459997
530	0.88919997	0.8944
531	0.89069998	0.89300001
532	0.88929999	0.8908
533	0.89090002	0.89590001
534	0.88940001	0.89539999
535	0.89120001	0.89539999
536	0.89069998	0.89240003
537	0.89029998	0.89240003
538	0.88840002	0.89399999
539	0.89029998	0.8976
540	0.88889998	0.89789999
541	0.89069998	0.89429998
542	0.88980001	0.89249998
543	0.88819999	0.89230001
544	0.89170003	0.89380002
545	0.88910002	0.89069998
546	0.88929999	0.89380002
547	0.88889998	0.8933
548	0.89130002	0.89359999
549	0.89020002	0.89590001
550	0.88819999	0.89709997
551	0.8854	0.8962
552	0.88889998	0.89649999
553	0.889	0.8944
554	0.89029998	0.89520001
555	0.89069998	0.89319998
556	0.89179999	0.89520001
557	0.89219999	0.89590001
558	0.89289999	0.89590001
559	0.89300001	0.89399999
560	0.88980001	0.89399999
561	0.89039999	0.89569998
562	0.88999999	0.89499998
563	0.88999999	0.89590001
564	0.89219999	0.89749998
565	0.89179999	0.89819998
566	0.89279997	0.89829999
567	0.89300001	0.89579999
568	0.89399999	0.89459997
569	0.89279997	0.89389998
570	0.89349997	0.89459997
571	0.89300001	0.89480001
572	0.89219999	0.89429998
573	0.89270002	0.89499998
574	0.89170003	0.89609998
575	0.89230001	0.89609998
576	0.89139998	0.89579999
577	0.8919	0.89829999
578	0.8933	0.89120001
579	0.89139998	0.89459997
580	0.89109999	0.8919
581	0.89389998	0.89200002
582	0.89490002	0.89579999
583	0.8926	0.89459997
584	0.8944	0.8962
585	0.89560002	0.89639997
586	0.89649999	0.89539999
587	0.89609998	0.89389998
588	0.89520001	0.89539999
589	0.89520001	0.8973
590	0.89770001	0.8973
591	0.89649999	0.8962
592	0.8951	0.8969
593	0.89420003	0.89420003
594	0.8901	0.89709997
595	0.88999999	0.89929998
596	0.89219999	0.89960003
597	0.89249998	0.89789999
598	0.89130002	0.89670002
599	0.89389998	0.89660001
600	0.8951	0.89499998
601	0.89679998	0.89429998
602	0.89600003	0.89780003
603	0.89480001	0.89429998
604	0.89240003	0.89499998
605	0.89310002	0.89399999
606	0.8951	0.8976
607	0.89429998	0.89850003
608	0.8915	0.89719999
609	0.89230001	0.89499998
610	0.89529997	0.89639997
611	0.89590001	0.89880002
612	0.8955	0.8962
613	0.89099997	0.89670002
614	0.89099997	0.89389998
615	0.89249998	0.89789999
616	0.89450002	0.8969
617	0.89520001	0.89630002
618	0.89450002	0.8962
619	0.89380002	0.89749998
620	0.8951	0.89520001
621	0.89590001	0.89780003
622	0.89579999	0.89899999
623	0.89630002	0.8998
624	0.8962	0.89740002
625	0.89499998	0.89700001
626	0.89499998	0.89810002
627	0.89569998	0.8987
628	0.89429998	0.89850003
629	0.89359999	0.89889997
630	0.8955	0.898
631	0.89520001	0.89850003
632	0.89109999	0.89780003
633	0.8919	0.89770001
634	0.8951	0.89920002
635	0.89520001	0.90020001
636	0.8955	0.90009999
637	0.89480001	0.90069997
638	0.89660001	0.8998
639	0.89660001	0.8998
640	0.89529997	0.89789999
641	0.89429998	0.8976
642	0.89230001	0.89880002
643	0.8919	0.89679998
644	0.88919997	0.8969
645	0.89120001	0.89910001
646	0.89249998	0.89819998
647	0.89480001	0.89789999
648	0.89480001	0.89819998
649	0.89490002	0.90009999
650	0.89579999	0.89770001
651	0.89490002	0.89910001
652	0.89420003	0.90009999
653	0.89529997	0.89990002
654	0.89490002	0.89889997
655	0.89490002	0.9005
656	0.89459997	0.89899999
657	0.8962	0.90210003
658	0.89719999	0.90170002
659	0.89499998	0.90200001
660	0.89410001	0.89719999
661	0.8926	0.89679998
662	0.89099997	0.90270001
663	0.89249998	0.90039998
664	0.89480001	0.89990002
665	0.89560002	0.89999998
666	0.89709997	0.90079999
667	0.89789999	0.90030003
668	0.89630002	0.9005
669	0.89649999	0.89829999
670	0.89639997	0.89880002
671	0.8937	0.89999998
672	0.8951	0.89810002
673	0.89660001	0.89660001
674	0.89459997	0.89520001
675	0.89539999	0.89910001
676	0.89560002	0.90030003
677	0.89459997	0.90020001
678	0.89469999	0.89990002
679	0.8937	0.9012
680	0.89279997	0.90030003
681	0.89459997	0.9012
682	0.89520001	0.90130001
683	0.89480001	0.90140003
684	0.89590001	0.90189999
685	0.8955	0.9023
686	0.89410001	0.9023
687	0.89480001	0.90060002
688	0.89410001	0.9016
689	0.89579999	0.90100002
690	0.89630002	0.89859998
691	0.8969	0.89829999
692	0.8944	0.89829999
693	0.8951	0.89999998
694	0.89670002	0.90140003
695	0.89829999	0.89969999
696	0.89670002	0.90149999
697	0.89840001	0.90109998
698	0.898	0.90149999
699	0.89819998	0.8969
700	0.89300001	0.89630002
701	0.89590001	0.89569998
702	0.8969	0.898
703	0.89579999	0.89929998
704	0.898	0.9005
705	0.89660001	0.89999998
706	0.89770001	0.89920002
707	0.8973	0.89910001
708	0.89660001	0.89789999
709	0.88999999	0.89859998
710	0.89450002	0.89969999
711	0.89780003	0.90079999
712	0.89880002	0.90009999
713	0.89859998	0.89910001
714	0.89590001	0.89850003
715	0.89490002	0.8944
716	0.89389998	0.89410001
717	0.89399999	0.89609998
718	0.89560002	0.89950001
719	0.89590001	0.90109998
720	0.89660001	0.90200001
721	0.8962	0.90240002
722	0.89719999	0.89929998
723	0.89770001	0.89999998
724	0.89700001	0.90020001
725	0.8987	0.90109998
726	0.89910001	0.9012
727	0.89950001	0.90179998
728	0.89819998	0.9023
729	0.89840001	0.90130001
730	0.89679998	0.90130001
731	0.89889997	0.90090001
732	0.8994	0.90090001
733	0.89990002	0.90079999
734	0.89950001	0.90259999
735	0.8994	0.9016
736	0.89920002	0.90130001
737	0.89969999	0.90170002
738	0.89880002	0.90009999
739	0.8973	0.90240002
740	0.89880002	0.90079999
741	0.89600003	0.90130001
742	0.89719999	0.90039998
743	0.89880002	0.90179998
744	0.89829999	0.90149999
745	0.89829999	0.90079999
746	0.89880002	0.8994
747	0.89960003	0.89910001
748	0.8987	0.90090001
749	0.89819998	0.90240002
750	0.89990002	0.90130001
751	0.8987	0.90140003
752	0.89929998	0.90060002
753	0.89810002	0.90039998
754	0.89770001	0.90429997
755	0.89850003	0.90240002
756	0.8994	0.90289998
757	0.89609998	0.90270001
758	0.89349997	0.90460002
759	0.89579999	0.90249997
760	0.89859998	0.90280002
761	0.89889997	0.90249997
762	0.8994	0.90149999
763	0.8973	0.90149999
764	0.89789999	0.90100002
765	0.89810002	0.8994
766	0.90009999	0.90179998
767	0.8994	0.90280002
768	0.9012	0.90319997
769	0.90259999	0.90490001
770	0.90259999	0.90399998
771	0.90030003	0.90060002
772	0.90079999	0.90280002
773	0.90140003	0.903
774	0.90069997	0.90310001
775	0.90140003	0.90259999
776	0.90069997	0.90369999
777	0.90140003	0.90289998
778	0.90090001	0.90200001
779	0.90079999	0.90270001
780	0.90170002	0.90200001
781	0.89649999	0.90329999
782	0.898	0.90069997
783	0.89770001	0.90319997
784	0.90039998	0.90380001
785	0.90060002	0.90130001
786	0.90060002	0.90069997
787	0.90060002	0.903
788	0.89920002	0.90200001
789	0.89719999	0.90219998
790	0.89840001	0.9016
791	0.90149999	0.90270001
792	0.89880002	0.90100002
793	0.90140003	0.90210003
794	0.90060002	0.90350002
795	0.90060002	0.90189999
796	0.90170002	0.90289998
797	0.90249997	0.90270001
798	0.90240002	0.90259999
799	0.90179998	0.90130001
800	0.90039998	0.90359998
801	0.90079999	0.90259999
802	0.90009999	0.89999998
803	0.90149999	0.898
804	0.90289998	0.90170002
805	0.90289998	0.9034
806	0.90179998	0.90509999
807	0.90369999	0.90469998
808	0.90259999	0.90329999
809	0.9012	0.90359998
810	0.90100002	0.90329999
811	0.89920002	0.9041
812	0.89969999	0.90350002
813	0.90280002	0.90240002
814	0.90289998	0.90310001
815	0.90219998	0.90310001
816	0.903	0.90329999
817	0.90170002	0.90280002
818	0.90259999	0.90439999
819	0.90399998	0.9041
820	0.90200001	0.90240002
821	0.89960003	0.90359998
822	0.89920002	0.90570003
823	0.89859998	0.90600002
824	0.8998	0.90570003
825	0.90579998	0.90289998
826	0.90359998	0.90329999
827	0.90359998	0.90710002
828	0.90259999	0.90640002
829	0.90259999	0.90649998
830	0.90289998	0.90630001
831	0.90310001	0.90679997
832	0.90259999	0.90469998
833	0.90280002	0.90020001
834	0.90130001	0.9012
835	0.9016	0.90079999
836	0.9012	0.90020001
837	0.90210003	0.90130001
838	0.90259999	0.90310001
839	0.90210003	0.90509999
840	0.90100002	0.90499997
841	0.90170002	0.90399998
842	0.90189999	0.90450001
843	0.90189999	0.903
844	0.90249997	0.90530002
845	0.90240002	0.90530002
846	0.9016	0.90570003
847	0.90020001	0.90649998
848	0.89819998	0.90579998
849	0.89850003	0.90289998
850	0.89889997	0.90509999
851	0.90310001	0.90399998
852	0.9034	0.90670002
853	0.90289998	0.90609998
854	0.90219998	0.90630001
855	0.90369999	0.9066
856	0.90259999	0.90640002
857	0.90249997	0.90649998
858	0.898	0.90530002
859	0.90219998	0.90499997
860	0.90359998	0.90570003
861	0.90359998	0.90560001
862	0.89920002	0.90560001
863	0.89950001	0.90549999
864	0.9023	0.90549999
865	0.90210003	0.90579998
866	0.90069997	0.90499997
867	0.90219998	0.90530002
868	0.90200001	0.90359998
869	0.90240002	0.90350002
870	0.90270001	0.9041
871	0.90030003	0.90469998
872	0.90039998	0.9052
873	0.9016	0.90189999
874	0.90189999	0.90280002
875	0.90170002	0.90390003
876	0.90189999	0.903
877	0.90149999	0.903
878	0.90219998	0.90350002
879	0.9016	0.90439999
880	0.90069997	0.90429997
881	0.90090001	0.90539998
882	0.90259999	0.90499997
883	0.90310001	0.90570003
884	0.90009999	0.9048
885	0.90069997	0.90310001
886	0.90420002	0.90460002
887	0.90310001	0.90469998
888	0.90069997	0.90369999
889	0.8994	0.90439999
890	0.8998	0.90310001
891	0.90259999	0.90240002
892	0.898	0.90509999
893	0.8976	0.90469998
894	0.898	0.90670002
895	0.90039998	0.90679997
896	0.90109998	0.90619999
897	0.90020001	0.90499997
898	0.9012	0.90670002
899	0.90009999	0.90689999
900	0.90030003	0.9077
901	0.90219998	0.90579998
902	0.90310001	0.90750003
903	0.90149999	0.90630001
904	0.90100002	0.90570003
905	0.90219998	0.90560001
906	0.90329999	0.90570003
907	0.90170002	0.90649998
908	0.9023	0.90619999
909	0.90189999	0.90570003
910	0.90270001	0.90560001
911	0.90369999	0.90200001
912	0.90179998	0.90499997
913	0.8994	0.90530002
914	0.9016	0.90619999
915	0.90100002	0.90539998
916	0.90020001	0.90600002
917	0.90079999	0.90539998
918	0.90359998	0.90570003
919	0.90219998	0.90810001
920	0.90109998	0.90810001
921	0.903	0.90649998
922	0.90329999	0.90289998
923	0.90429997	0.9048
924	0.90359998	0.90600002
925	0.90499997	0.90710002
926	0.90319997	0.90619999
927	0.90140003	0.90549999
928	0.90149999	0.90600002
929	0.90270001	0.90579998
930	0.90240002	0.90600002
931	0.90380001	0.90679997
932	0.90439999	0.90740001
933	0.90539998	0.9059
934	0.90420002	0.90259999
935	0.90609998	0.90460002
936	0.90700001	0.90509999
937	0.9066	0.90280002
938	0.9066	0.90240002
939	0.90600002	0.9034
940	0.90600002	0.90350002
941	0.90499997	0.90420002
942	0.9059	0.90460002
943	0.90710002	0.90460002
944	0.90780002	0.90609998
945	0.9059	0.90750003
946	0.90710002	0.90740001
947	0.90689999	0.90829998
948	0.90700001	0.90679997
949	0.90420002	0.90750003
950	0.90539998	0.90780002
951	0.90429997	0.90890002
952	0.9052	0.90700001
953	0.90560001	0.9077
954	0.90560001	0.9073
955	0.90570003	0.90829998
956	0.90570003	0.90799999
957	0.90570003	0.90570003
958	0.90439999	0.90609998
959	0.90490001	0.90469998
960	0.90560001	0.90469998
961	0.90380001	0.90600002
962	0.90439999	0.9059
963	0.9048	0.9059
964	0.9048	0.90670002
965	0.90390003	0.90600002
966	0.90280002	0.90560001
967	0.9034	0.90249997
968	0.90240002	0.90439999
969	0.90280002	0.90450001
970	0.90359998	0.90640002
971	0.90499997	0.90679997
972	0.90259999	0.9059
973	0.90280002	0.90649998
974	0.90429997	0.90759999
975	0.90499997	0.90579998
976	0.90530002	0.90469998
977	0.9048	0.90460002
978	0.90509999	0.90560001
979	0.90390003	0.90649998
980	0.90350002	0.90549999
981	0.9041	0.90700001
982	0.90509999	0.90780002
983	0.90539998	0.90869999
984	0.90429997	0.90719998
985	0.90429997	0.90509999
986	0.90469998	0.90549999
987	0.90630001	0.9041
988	0.90399998	0.90429997
989	0.9048	0.90450001
990	0.90560001	0.90509999
991	0.90380001	0.9059
992	0.90270001	0.90270001
993	0.90310001	0.90069997
994	0.90369999	0.90189999
995	0.90490001	0.9048
996	0.90700001	0.9052
997	0.90429997	0.90630001
998	0.9048	0.90689999
999	0.90560001	0.90689999
1000	0.90570003	0.90609998


==> Data/sgd_solid_500.txt <==
comm_round	testacc1	testacc4
1	0.1596	0.1355
2	0.21259999	0.1771
3	0.2572	0.2246
4	0.30129999	0.2674
5	0.3502	0.30469999
6	0.42109999	0.33039999
7	0.48449999	0.35229999
8	0.52859998	0.37189999
9	0.56639999	0.3867
10	0.59600002	0.3996
11	0.6243	0.41150001
12	0.64880002	0.42129999
13	0.67290002	0.43489999
14	0.69129997	0.44670001
15	0.70959997	0.45730001
16	0.72530001	0.46939999
17	0.73799998	0.48050001
18	0.74900001	0.49090001
19	0.75770003	0.49970001
20	0.76529998	0.51020002
21	0.77460003	0.51779997
22	0.77999997	0.52560002
23	0.78689998	0.53549999
24	0.7924	0.54479998
25	0.79689997	0.55419999
26	0.80070001	0.56150001
27	0.8053	0.57120001
28	0.80839998	0.57770002
29	0.81309998	0.58380002
30	0.81650001	0.59030002
31	0.81910002	0.59780002
32	0.82230002	0.60460001
33	0.82489997	0.6103
34	0.82810003	0.6171
35	0.8301	0.62220001
36	0.83289999	0.62709999
37	0.83560002	0.63249999
38	0.83759999	0.63739997
39	0.83999997	0.64230001
40	0.84140003	0.64709997
41	0.84350002	0.6523
42	0.84509999	0.65509999
43	0.8466	0.65899998
44	0.84869999	0.66250002
45	0.8506	0.66579998
46	0.85290003	0.67019999
47	0.85540003	0.67479998
48	0.8574	0.67900002
49	0.85829997	0.6814
50	0.85960001	0.68510002
51	0.86089998	0.68760002
52	0.8617	0.6904
53	0.8628	0.69330001
54	0.86390001	0.69690001
55	0.8653	0.69880003
56	0.86629999	0.70169997
57	0.86699998	0.70380002
58	0.8678	0.70649999
59	0.86870003	0.70719999
60	0.86949998	0.7087
61	0.87010002	0.71109998
62	0.87089998	0.71469998
63	0.87220001	0.7159
64	0.8725	0.71799999
65	0.8721	0.72049999
66	0.87309998	0.72259998
67	0.87400001	0.72420001
68	0.87489998	0.72579998
69	0.87550002	0.7277
70	0.8757	0.72909999
71	0.87580001	0.73040003
72	0.87599999	0.73159999
73	0.87620002	0.73320001
74	0.87699997	0.7349
75	0.87709999	0.73619998
76	0.87779999	0.73760003
77	0.8779	0.73879999
78	0.87800002	0.74059999
79	0.87849998	0.74129999
80	0.87900001	0.7421
81	0.8793	0.74290001
82	0.87959999	0.7439
83	0.88	0.74510002
84	0.88080001	0.74650002
85	0.88120002	0.74739999
86	0.88200003	0.7482
87	0.88260001	0.7493
88	0.8829	0.75019997
89	0.8836	0.7507
90	0.88389999	0.7511
91	0.88419998	0.75160003
92	0.88419998	0.75269997
93	0.88429999	0.75300002
94	0.88459998	0.75330001
95	0.88499999	0.75410002
96	0.88529998	0.75489998
97	0.88609999	0.75590003
98	0.88669997	0.75700003
99	0.8872	0.7572
100	0.88749999	0.75749999
101	0.88779998	0.75809997
102	0.88800001	0.7586
103	0.8883	0.75940001
104	0.889	0.75989997
105	0.88959998	0.75999999
106	0.8901	0.7608
107	0.8901	0.76109999
108	0.89029998	0.76200002
109	0.89099997	0.76230001
110	0.89099997	0.76279998
111	0.89170003	0.76359999
112	0.89219999	0.76389998
113	0.89249998	0.76480001
114	0.89289999	0.76529998
115	0.89310002	0.76639998
116	0.89340001	0.76660001
117	0.89349997	0.76719999
118	0.89410001	0.76740003
119	0.89389998	0.76819998
120	0.89450002	0.76819998
121	0.89469999	0.76889998
122	0.89480001	0.76929998
123	0.89499998	0.76999998
124	0.89529997	0.77069998
125	0.89539999	0.77130002
126	0.89560002	0.77170002
127	0.89539999	0.77200001
128	0.89560002	0.77240002
129	0.89560002	0.77270001
130	0.89539999	0.77310002
131	0.8955	0.77350003
132	0.89560002	0.77450001
133	0.89579999	0.77460003
134	0.89600003	0.77509999
135	0.89639997	0.77499998
136	0.8969	0.77560002
137	0.89719999	0.7762
138	0.89740002	0.77689999
139	0.89789999	0.77740002
140	0.898	0.77780002
141	0.898	0.77819997
142	0.89789999	0.77890003
143	0.89810002	0.77990001
144	0.89819998	0.78060001
145	0.89859998	0.78179997
146	0.89880002	0.78219998
147	0.89880002	0.78329998
148	0.89899999	0.78420001
149	0.89899999	0.78460002
150	0.8994	0.78490001
151	0.89969999	0.7863
152	0.8998	0.78719997
153	0.90009999	0.78789997
154	0.90020001	0.78829998
155	0.90039998	0.78909999
156	0.90009999	0.78969997
157	0.90020001	0.78979999
158	0.90060002	0.79040003
159	0.90079999	0.79119998
160	0.90090001	0.79149997
161	0.90100002	0.79180002
162	0.9012	0.79229999
163	0.90130001	0.79320002
164	0.90130001	0.79430002
165	0.90140003	0.79479998
166	0.90210003	0.79640001
167	0.9023	0.79720002
168	0.90249997	0.79799998
169	0.90249997	0.79879999
170	0.90249997	0.79949999
171	0.90259999	0.7999
172	0.90249997	0.80049998
173	0.90249997	0.80159998
174	0.90280002	0.80250001
175	0.90280002	0.80299997
176	0.90259999	0.80400002
177	0.90270001	0.80500001
178	0.90270001	0.80540001
179	0.90280002	0.80610001
180	0.90310001	0.80690002
181	0.90310001	0.80729997
182	0.90319997	0.80800003
183	0.90319997	0.80849999
184	0.90329999	0.80930001
185	0.90319997	0.81
186	0.90359998	0.81029999
187	0.90390003	0.81089997
188	0.90399998	0.81169999
189	0.90390003	0.81269997
190	0.9041	0.81309998
191	0.90429997	0.81410003
192	0.90439999	0.81459999
193	0.90460002	0.81519997
194	0.90450001	0.81599998
195	0.9048	0.81660002
196	0.90499997	0.81709999
197	0.9052	0.81800002
198	0.9052	0.81830001
199	0.90560001	0.8186
200	0.90560001	0.81889999
201	0.90579998	0.81940001
202	0.90600002	0.8197
203	0.90609998	0.81989998
204	0.90619999	0.8204
205	0.90619999	0.82090002
206	0.90630001	0.82160002
207	0.90670002	0.82179999
208	0.90689999	0.82249999
209	0.90670002	0.8229
210	0.90679997	0.82340002
211	0.90689999	0.82370001
212	0.90700001	0.82349998
213	0.90710002	0.82359999
214	0.90710002	0.82440001
215	0.90719998	0.82480001
216	0.90719998	0.82529998
217	0.90710002	0.82560003
218	0.90719998	0.82620001
219	0.90719998	0.82690001
220	0.90719998	0.82770002
221	0.90710002	0.82849997
222	0.90740001	0.82929999
223	0.90740001	0.82990003
224	0.90750003	0.83069998
225	0.90759999	0.83139998
226	0.9077	0.8319
227	0.90759999	0.8326
228	0.90759999	0.83340001
229	0.90780002	0.83359998
230	0.90780002	0.83389997
231	0.90780002	0.83429998
232	0.90780002	0.83530003
233	0.90780002	0.83609998
234	0.90789998	0.83639997
235	0.90789998	0.83759999
236	0.90789998	0.83770001
237	0.90799999	0.83780003
238	0.90810001	0.83810002
239	0.90810001	0.8387
240	0.90820003	0.83929998
241	0.90820003	0.84020001
242	0.90829998	0.84039998
243	0.90829998	0.84100002
244	0.9084	0.84100002
245	0.9084	0.84140003
246	0.90850002	0.84200001
247	0.90869999	0.84210002
248	0.90869999	0.8427
249	0.90859997	0.84310001
250	0.90859997	0.84350002
251	0.90859997	0.84390002
252	0.90859997	0.84420002
253	0.90880001	0.84450001
254	0.90880001	0.84490001
255	0.90880001	0.84560001
256	0.90880001	0.84630001
257	0.90880001	0.8466
258	0.9091	0.84719998
259	0.90920001	0.84759998
260	0.90920001	0.84789997
261	0.90930003	0.84820002
262	0.90920001	0.84859997
263	0.9091	0.84920001
264	0.9091	0.84939998
265	0.90899998	0.85009998
266	0.90899998	0.85070002
267	0.90890002	0.85149997
268	0.90880001	0.85180002
269	0.90899998	0.85229999
270	0.90899998	0.8524
271	0.90899998	0.85290003
272	0.9091	0.8538
273	0.90930003	0.85420001
274	0.90930003	0.85439998
275	0.9095	0.85500002
276	0.90939999	0.85570002
277	0.90960002	0.85549998
278	0.9095	0.8563
279	0.90939999	0.85640001
280	0.90939999	0.85689998
281	0.90939999	0.85710001
282	0.9095	0.85729998
283	0.9095	0.85759997
284	0.90969998	0.85790002
285	0.90969998	0.85879999
286	0.91000003	0.85909998
287	0.91009998	0.85939997
288	0.9102	0.85949999
289	0.91009998	0.86000001
290	0.9102	0.86019999
291	0.9102	0.86049998
292	0.9102	0.86059999
293	0.9102	0.861
294	0.91009998	0.861
295	0.91009998	0.861
296	0.9102	0.86110002
297	0.91030002	0.86159998
298	0.91030002	0.86180001
299	0.91039997	0.86210001
300	0.91030002	0.86210001
301	0.91049999	0.86229998
302	0.91049999	0.8628
303	0.91049999	0.86309999
304	0.91030002	0.86320001
305	0.9102	0.86299998
306	0.9102	0.86320001
307	0.91009998	0.86360002
308	0.9102	0.86369997
309	0.9102	0.86449999
310	0.9102	0.86440003
311	0.91030002	0.86440003
312	0.91030002	0.8653
313	0.91030002	0.86580002
314	0.91039997	0.86570001
315	0.91060001	0.866
316	0.91070002	0.86619997
317	0.91070002	0.8664
318	0.91070002	0.86680001
319	0.91079998	0.86739999
320	0.91079998	0.86750001
321	0.91079998	0.86769998
322	0.91060001	0.86830002
323	0.91070002	0.86830002
324	0.9109	0.86839998
325	0.9109	0.8682
326	0.9109	0.86830002
327	0.9109	0.86830002
328	0.91100001	0.8682
329	0.91100001	0.86830002
330	0.91100001	0.86860001
331	0.91100001	0.8689
332	0.91109997	0.8689
333	0.91109997	0.8689
334	0.91109997	0.86900002
335	0.91119999	0.86909997
336	0.91109997	0.86919999
337	0.91109997	0.86900002
338	0.91109997	0.86909997
339	0.91109997	0.86940002
340	0.91109997	0.86930001
341	0.91109997	0.86949998
342	0.91109997	0.86979997
343	0.91109997	0.86970001
344	0.91109997	0.86989999
345	0.91109997	0.87010002
346	0.91119999	0.87010002
347	0.91140002	0.87040001
348	0.91149998	0.87040001
349	0.91159999	0.8707
350	0.91159999	0.8707
351	0.91180003	0.87089998
352	0.91180003	0.87110001
353	0.91189998	0.87120003
354	0.91189998	0.87110001
355	0.91210002	0.87099999
356	0.912	0.87129998
357	0.91210002	0.8714
358	0.91219997	0.87180001
359	0.91219997	0.87190002
360	0.91219997	0.87190002
361	0.91219997	0.87220001
362	0.91219997	0.87199998
363	0.91219997	0.87220001
364	0.91229999	0.8721
365	0.91229999	0.87180001
366	0.91240001	0.87190002
367	0.91240001	0.87180001
368	0.91250002	0.87199998
369	0.91240001	0.87199998
370	0.91229999	0.87190002
371	0.91240001	0.87190002
372	0.91259998	0.8721
373	0.91259998	0.87220001
374	0.9127	0.87190002
375	0.91259998	0.87190002
376	0.91250002	0.87199998
377	0.91259998	0.87190002
378	0.91259998	0.8721
379	0.91259998	0.8721
380	0.91259998	0.87220001
381	0.91250002	0.87239999
382	0.91250002	0.87269998
383	0.91250002	0.87260002
384	0.91250002	0.87279999
385	0.91250002	0.87279999
386	0.91259998	0.87279999
387	0.91259998	0.87290001
388	0.91259998	0.87309998
389	0.91259998	0.87300003
390	0.9127	0.87309998
391	0.91280001	0.87309998
392	0.91289997	0.8732
393	0.91299999	0.87330002
394	0.91320002	0.87360001
395	0.91320002	0.87349999
396	0.91320002	0.87379998
397	0.91320002	0.8739
398	0.9131	0.87400001
399	0.91320002	0.8739
400	0.91320002	0.87410003
401	0.91339999	0.87400001
402	0.91350001	0.87440002
403	0.91350001	0.87449998
404	0.91360003	0.87449998
405	0.91360003	0.87470001
406	0.91360003	0.875
407	0.91360003	0.875
408	0.91360003	0.875
409	0.91360003	0.87519997
410	0.91369998	0.87519997
411	0.9138	0.87529999
412	0.9138	0.87519997
413	0.91390002	0.87540001
414	0.91390002	0.87559998
415	0.91399997	0.8757
416	0.91409999	0.87580001
417	0.91409999	0.87639999
418	0.91399997	0.87639999
419	0.91399997	0.87669998
420	0.91399997	0.87699997
421	0.91399997	0.87709999
422	0.91420001	0.87690002
423	0.91409999	0.87730002
424	0.91420001	0.87720001
425	0.91409999	0.87720001
426	0.91420001	0.87730002
427	0.91409999	0.8775
428	0.91409999	0.8775
429	0.91409999	0.87769997
430	0.91409999	0.87769997
431	0.91409999	0.87769997
432	0.91409999	0.87769997
433	0.91409999	0.87779999
434	0.91409999	0.87769997
435	0.91409999	0.87760001
436	0.91420001	0.87760001
437	0.91430002	0.87779999
438	0.91430002	0.87809998
439	0.91430002	0.8779
440	0.91420001	0.87819999
441	0.91430002	0.87840003
442	0.91430002	0.87830001
443	0.91420001	0.87840003
444	0.91420001	0.8786
445	0.91420001	0.87849998
446	0.91420001	0.87900001
447	0.91409999	0.87900001
448	0.91409999	0.87919998
449	0.91420001	0.87910002
450	0.91399997	0.87919998
451	0.91399997	0.87959999
452	0.91399997	0.87949997
453	0.91399997	0.87970001
454	0.91399997	0.87959999
455	0.91409999	0.87980002
456	0.91399997	0.87989998
457	0.91420001	0.88020003
458	0.91420001	0.87989998
459	0.91420001	0.88010001
460	0.91430002	0.88010001
461	0.91430002	0.88010001
462	0.91439998	0.8804
463	0.91420001	0.88029999
464	0.91439998	0.88050002
465	0.91430002	0.88050002
466	0.91439998	0.88059998
467	0.9145	0.88059998
468	0.9145	0.88069999
469	0.91460001	0.88069999
470	0.91469997	0.88080001
471	0.91439998	0.88099998
472	0.91460001	0.88099998
473	0.91430002	0.8811
474	0.9145	0.8811
475	0.9145	0.8811
476	0.9145	0.88129997
477	0.9145	0.8811
478	0.91460001	0.88120002
479	0.9145	0.88120002
480	0.91469997	0.8811
481	0.91469997	0.88129997
482	0.91469997	0.88139999
483	0.91469997	0.88129997
484	0.91460001	0.88139999
485	0.91460001	0.88150001
486	0.91469997	0.88160002
487	0.91479999	0.88160002
488	0.9149	0.88200003
489	0.91500002	0.88190001
490	0.91500002	0.8822
491	0.91500002	0.88249999
492	0.91500002	0.88249999
493	0.9149	0.88260001
494	0.91479999	0.88249999
495	0.91479999	0.88260001
496	0.91479999	0.88249999
497	0.91479999	0.88239998
498	0.9149	0.88230002
499	0.9149	0.88249999
500	0.9149	0.88239998


==> Data/trendline.txt <==
x   y   y2
5   24.0147 4.6508
30   189.6497   38.3433
